Graph Laplacian for Image Anomaly Detection

Reed-Xiaoli detector (RXD) is recognized as the benchmark algorithm for image anomaly detection; however, it presents known limitations, namely the dependence over the image following a multivariate Gaussian model, the estimation and inversion of a high-dimensional covariance matrix, and the inability to effectively include spatial awareness in its evaluation. In this work, a novel graph-based solution to the image anomaly detection problem is proposed; leveraging the graph Fourier transform, we are able to overcome some of RXD's limitations while reducing computational cost at the same time. Tests over both hyperspectral and medical images, using both synthetic and real anomalies, prove the proposed technique is able to obtain significant gains over performance by other algorithms in the state of the art.

==> img/energy14.txt <==
rxY	rxCum	rxLambda	qY	qCum	qLambda	cY	cCum	cLambda
0.8031	0.8031	0	0.4864	0.4864	0	0.4355	0.4355	0
0.1829	0.9859	0	0.1606	0.647	0.6291	0.3463	0.7818	0.6015
0.0086	0.9945	0	0.2361	0.8831	0.6538	0.0092	0.7909	0.9016
0.0013	0.9959	0.0001	0.0133	0.8965	0.6798	0.0181	0.809	0.9731
0.0009	0.9968	0.0002	0.0087	0.9051	0.6927	0.0015	0.8106	0.9969
0.0007	0.9974	0.0003	0.0224	0.9275	0.7007	0.0005	0.811	1.0045
0.0004	0.9978	0.0005	0.0194	0.9469	0.7319	0.0001	0.8112	1.0066
0.0003	0.9981	0.0006	0.0116	0.9586	0.7361	0	0.8112	1.0067
0.0002	0.9983	0.0008	0.0024	0.961	0.7449	0.0003	0.8115	1.0067
0.0002	0.9985	0.0011	0.0013	0.9622	0.7491	0.0006	0.8121	1.0067
0.0001	0.9986	0.0014	0.0015	0.9637	0.7677	0.0001	0.8122	1.0067
0.0001	0.9987	0.0018	0.0002	0.9639	0.7712	0.0001	0.8123	1.0067
0.0001	0.9987	0.0027	0.0008	0.9646	0.7819	0	0.8123	1.0067
0.0001	0.9988	0.0028	0.0052	0.9698	0.8011	0	0.8123	1.0067
0.0001	0.9989	0.0033	0.0024	0.9722	0.8077	0	0.8123	1.0067
0	0.9989	0.0041	0.0014	0.9736	0.8129	0.0004	0.8126	1.0067
0	0.9989	0.0053	0.0035	0.9771	0.839	0.0003	0.813	1.0067
0	0.999	0.0063	0.0024	0.9795	0.8479	0	0.813	1.0067
0	0.999	0.0065	0.0059	0.9855	0.8553	0.0005	0.8135	1.0067
0	0.999	0.0072	0.0005	0.9859	0.8583	0.0004	0.8139	1.0067
0	0.999	0.0072	0.0004	0.9863	0.8756	0	0.8139	1.0067
0	0.999	0.0075	0.001	0.9873	0.8847	0	0.814	1.0067
0	0.9991	0.0079	0	0.9873	0.893	0.0001	0.8141	1.0067
0	0.9991	0.0081	0.001	0.9883	0.8975	0	0.8141	1.0067
0	0.9991	0.0085	0.0004	0.9887	0.9017	0	0.8141	1.0067
0	0.9991	0.0086	0.0003	0.989	0.9188	0	0.8141	1.0067
0	0.9992	0.0088	0.0004	0.9894	0.928	0.0001	0.8142	1.0067
0	0.9992	0.0091	0.0003	0.9897	0.932	0.0002	0.8145	1.0067
0	0.9992	0.0094	0.0001	0.9898	0.9339	0.0007	0.8152	1.0067
0	0.9992	0.0096	0.0001	0.9898	0.9379	0.0002	0.8154	1.0067
0	0.9992	0.0097	0.0001	0.99	0.9435	0.0007	0.8161	1.0067
0	0.9992	0.01	0	0.99	0.9485	0	0.8161	1.0067
0	0.9993	0.01	0	0.9901	0.9506	0	0.8161	1.0067
0	0.9993	0.0104	0.0001	0.9902	0.9572	0.0004	0.8165	1.0067
0	0.9993	0.0106	0.0001	0.9903	0.9618	0	0.8165	1.0067
0	0.9993	0.0107	0	0.9903	0.9623	0	0.8165	1.0067
0	0.9993	0.011	0	0.9903	0.9645	0	0.8166	1.0068
0	0.9993	0.0111	0.0001	0.9904	0.9664	0	0.8166	1.0068
0	0.9994	0.0112	0.0002	0.9906	0.9669	0.0004	0.8169	1.0068
0	0.9994	0.0114	0.0003	0.9909	0.9698	0.0004	0.8173	1.0068
0	0.9994	0.0118	0	0.9909	0.97	0	0.8173	1.0068
0	0.9994	0.0119	0	0.9909	0.9714	0.0002	0.8176	1.0068
0	0.9994	0.0122	0	0.991	0.973	0.0001	0.8176	1.0068
0	0.9994	0.0124	0.0001	0.991	0.9742	0	0.8176	1.0068
0	0.9994	0.0127	0	0.991	0.9759	0	0.8177	1.0068
0	0.9995	0.0128	0.0002	0.9912	0.9771	0	0.8177	1.0068
0	0.9995	0.0131	0	0.9912	0.9786	0	0.8177	1.0068
0	0.9995	0.0132	0.0001	0.9913	0.9792	0.0001	0.8178	1.0068
0	0.9995	0.0134	0.0001	0.9914	0.9802	0	0.8178	1.0068
0	0.9995	0.0135	0	0.9914	0.9814	0	0.8178	1.0068
0	0.9995	0.0136	0	0.9914	0.9822	0	0.8178	1.0068
0	0.9995	0.0137	0.0001	0.9915	0.9835	0	0.8178	1.0068
0	0.9995	0.0139	0	0.9916	0.9846	0	0.8179	1.0068
0	0.9996	0.014	0	0.9916	0.9855	0	0.8179	1.0068
0	0.9996	0.0141	0	0.9916	0.9878	0.0001	0.818	1.0068
0	0.9996	0.0142	0	0.9916	0.9889	0.0002	0.8182	1.0069
0	0.9996	0.0143	0	0.9917	0.9892	0	0.8183	1.0069
0	0.9996	0.0144	0.0001	0.9917	0.9906	0	0.8183	1.0069
0	0.9996	0.0146	0	0.9918	0.9911	0.0004	0.8187	1.0069
0	0.9996	0.0147	0	0.9918	0.9928	0	0.8187	1.0069
0	0.9996	0.0148	0.0001	0.9919	0.9932	0	0.8187	1.0069
0	0.9996	0.0154	0.0001	0.9919	0.9958	0	0.8188	1.0069
0	0.9997	0.0164	0.0002	0.9921	0.9961	0	0.8188	1.0069
0	0.9997	0.019	0.0002	0.9923	0.9967	0	0.8188	1.0069
0	0.9997	0.0194	0.0001	0.9923	0.998	0	0.8188	1.0069
0	0.9997	0.0211	0.0002	0.9925	0.9987	0.001	0.8198	1.0069
0	0.9997	0.0219	0.0001	0.9925	0.999	0	0.8198	1.0069
0	0.9997	0.0241	0	0.9926	1.0001	0	0.8198	1.0069
0	0.9997	0.0246	0	0.9926	1.001	0	0.8198	1.0069
0	0.9997	0.0268	0	0.9926	1.0018	0.0003	0.8202	1.0069
0	0.9997	0.0292	0	0.9926	1.0026	0.0002	0.8204	1.0069
0	0.9997	0.0301	0.0001	0.9927	1.004	0.0003	0.8207	1.0069
0	0.9997	0.0312	0.0001	0.9927	1.0046	0.0002	0.8209	1.007
0	0.9997	0.0322	0	0.9927	1.0056	0.0001	0.821	1.007
0	0.9997	0.0329	0.0001	0.9928	1.006	0.0001	0.8211	1.007
0	0.9997	0.0341	0.0002	0.993	1.0071	0	0.8211	1.007
0	0.9997	0.0345	0.0001	0.993	1.0083	0	0.8211	1.007
0	0.9998	0.0352	0	0.9931	1.0095	0	0.8211	1.007
0	0.9998	0.0355	0	0.9931	1.0098	0	0.8211	1.007
0	0.9998	0.0357	0.0001	0.9932	1.011	0	0.8212	1.007
0	0.9998	0.0365	0.0001	0.9933	1.0119	0	0.8212	1.007
0	0.9998	0.0367	0.0001	0.9934	1.0125	0.0001	0.8213	1.007
0	0.9998	0.0375	0	0.9934	1.0137	0.0001	0.8214	1.007
0	0.9998	0.0378	0.0001	0.9936	1.0139	0	0.8215	1.007
0	0.9998	0.0382	0	0.9936	1.0151	0	0.8215	1.007
0	0.9998	0.0398	0.0001	0.9936	1.0157	0	0.8215	1.0071
0	0.9998	0.0403	0.0001	0.9937	1.0159	0	0.8215	1.0071
0	0.9998	0.0414	0	0.9937	1.0166	0	0.8215	1.0071
0	0.9998	0.0426	0	0.9937	1.0171	0	0.8216	1.0071
0	0.9998	0.0442	0.0001	0.9938	1.0181	0	0.8216	1.0071
0	0.9998	0.0454	0	0.9938	1.0183	0	0.8216	1.0071
0	0.9998	0.0462	0	0.9938	1.0196	0	0.8216	1.0071
0	0.9998	0.0477	0	0.9939	1.0207	0	0.8216	1.0071
0	0.9998	0.0483	0.0001	0.9939	1.0213	0.0002	0.8218	1.0071
0	0.9998	0.0501	0.0001	0.994	1.0219	0.0001	0.8219	1.0071
0	0.9998	0.0529	0	0.994	1.0228	0.0003	0.8222	1.0072
0	0.9998	0.0549	0	0.994	1.0239	0	0.8222	1.0072
0	0.9998	0.0571	0	0.994	1.0244	0.0001	0.8223	1.0072
0	0.9998	0.0578	0	0.9941	1.025	0.0001	0.8224	1.0072
0	0.9998	0.058	0	0.9941	1.0262	0	0.8224	1.0072
0	0.9998	0.0592	0	0.9941	1.0271	0	0.8224	1.0072
0	0.9998	0.0603	0.0003	0.9944	1.0273	0	0.8225	1.0072
0	0.9998	0.062	0.0001	0.9945	1.0277	0.0002	0.8227	1.0072
0	0.9999	0.0628	0.0001	0.9945	1.0283	0	0.8227	1.0072
0	0.9999	0.0642	0	0.9945	1.0292	0.0003	0.8229	1.0073
0	0.9999	0.065	0	0.9946	1.0301	0.0018	0.8247	1.0073
0	0.9999	0.0656	0	0.9946	1.031	0	0.8247	1.0073
0	0.9999	0.0663	0	0.9946	1.0311	0	0.8247	1.0073
0	0.9999	0.0667	0.0002	0.9949	1.0319	0.0012	0.8259	1.0073
0	0.9999	0.0684	0.0002	0.995	1.032	0	0.8259	1.0073
0	0.9999	0.0693	0	0.9951	1.0331	0.0026	0.8286	1.0073
0	0.9999	0.0705	0	0.9951	1.0341	0	0.8286	1.0074
0	0.9999	0.0743	0.0001	0.9952	1.0352	0	0.8286	1.0074
0	0.9999	0.0747	0	0.9952	1.036	0.0007	0.8292	1.0074
0	0.9999	0.0751	0	0.9952	1.0363	0	0.8292	1.0074
0	0.9999	0.0765	0	0.9952	1.0368	0	0.8293	1.0074
0	0.9999	0.077	0.0001	0.9953	1.0372	0.0042	0.8334	1.0074
0	0.9999	0.0776	0.0001	0.9954	1.0386	0	0.8334	1.0075
0	0.9999	0.0794	0	0.9954	1.0389	0	0.8334	1.0075
0	0.9999	0.0797	0	0.9954	1.0395	0.0002	0.8336	1.0075
0	0.9999	0.0816	0	0.9955	1.0402	0	0.8336	1.0076
0	0.9999	0.0846	0	0.9955	1.0405	0	0.8336	1.0076
0	0.9999	0.0861	0.0001	0.9955	1.0413	0	0.8337	1.0076
0	0.9999	0.0873	0.0001	0.9956	1.042	0	0.8337	1.0076
0	0.9999	0.088	0	0.9956	1.0424	0	0.8337	1.0076
0	0.9999	0.0892	0	0.9956	1.0426	0	0.8337	1.0076
0	0.9999	0.0902	0	0.9957	1.0439	0.0031	0.8368	1.0076
0	0.9999	0.0907	0.0001	0.9957	1.0444	0	0.8368	1.0077
0	0.9999	0.0913	0	0.9958	1.0453	0.0022	0.839	1.0077
0	0.9999	0.093	0	0.9958	1.0462	0	0.839	1.0077
0	0.9999	0.094	0	0.9958	1.0468	0.0003	0.8393	1.0077
0	0.9999	0.095	0	0.9959	1.0475	0.0001	0.8394	1.0077
0	0.9999	0.0958	0.0001	0.996	1.0488	0	0.8394	1.0078
0	0.9999	0.0963	0.0001	0.9961	1.0494	0	0.8394	1.0078
0	0.9999	0.0982	0.0001	0.9961	1.0499	0.0002	0.8396	1.0078
0	0.9999	0.0983	0.0001	0.9962	1.051	0	0.8396	1.0078
0	0.9999	0.0997	0	0.9962	1.0519	0	0.8396	1.0078
0	0.9999	0.1006	0	0.9963	1.0525	0.0003	0.8399	1.0078
0	0.9999	0.1015	0	0.9963	1.0526	0	0.8399	1.0079
0	0.9999	0.102	0.0001	0.9963	1.0536	0.0005	0.8403	1.008
0	0.9999	0.1029	0.0001	0.9964	1.0542	0	0.8403	1.008
0	0.9999	0.1036	0	0.9964	1.0542	0	0.8403	1.008
0	0.9999	0.1041	0	0.9965	1.0555	0	0.8403	1.008
0	0.9999	0.1057	0	0.9965	1.0559	0.0004	0.8408	1.008
0	0.9999	0.1063	0.0001	0.9965	1.0562	0	0.8408	1.008
0	0.9999	0.1079	0	0.9966	1.0575	0.0015	0.8423	1.0081
0	0.9999	0.1089	0	0.9966	1.0584	0	0.8423	1.0081
0	0.9999	0.1103	0.0001	0.9967	1.0587	0.0007	0.843	1.0081
0	0.9999	0.1105	0	0.9967	1.0591	0	0.843	1.0081
0	0.9999	0.1114	0.0001	0.9968	1.0607	0.0005	0.8436	1.0081
0	0.9999	0.1145	0.0001	0.9969	1.0612	0.0011	0.8447	1.0082
0	0.9999	0.1151	0	0.9969	1.0625	0.0027	0.8474	1.0082
0	0.9999	0.1158	0.0001	0.997	1.0634	0	0.8474	1.0082
0	0.9999	0.117	0	0.997	1.064	0.0015	0.8488	1.0082
0	0.9999	0.1195	0	0.9971	1.0644	0.0013	0.8501	1.0082
0	1	0.1207	0	0.9971	1.0658	0	0.8501	1.0082
0	1	0.1216	0	0.9971	1.0665	0.0042	0.8543	1.0083
0	1	0.1234	0	0.9971	1.0675	0	0.8543	1.0083
0	1	0.1243	0	0.9972	1.0676	0.0035	0.8578	1.0083
0	1	0.125	0.0001	0.9973	1.069	0	0.8578	1.0083
0	1	0.1275	0	0.9973	1.0701	0	0.8578	1.0084
0	1	0.1281	0.0001	0.9974	1.0708	0	0.8578	1.0084
0	1	0.1288	0.0001	0.9975	1.0715	0	0.8578	1.0084
0	1	0.1311	0.0001	0.9976	1.0724	0.0004	0.8583	1.0084
0	1	0.1321	0	0.9976	1.0727	0.0001	0.8584	1.0085
0	1	0.1339	0	0.9977	1.0737	0.0003	0.8587	1.0085
0	1	0.1356	0	0.9977	1.0742	0.0045	0.8633	1.0085
0	1	0.1362	0	0.9978	1.0757	0.0003	0.8635	1.0086
0	1	0.1375	0	0.9978	1.0759	0.0079	0.8714	1.0086
0	1	0.1384	0	0.9978	1.0767	0.0007	0.8721	1.0088
0	1	0.1395	0.0002	0.998	1.078	0.0161	0.8882	1.009
0	1	0.1415	0	0.998	1.0801	0.0005	0.8887	1.009
0	1	0.142	0	0.998	1.0805	0.0001	0.8888	1.0091
0	1	0.1432	0	0.9981	1.0811	0.0013	0.8902	1.0091
0	1	0.1446	0.0001	0.9981	1.0815	0.008	0.8982	1.0091
0	1	0.1464	0	0.9981	1.0824	0.0002	0.8984	1.0092
0	1	0.1475	0	0.9982	1.0833	0.0034	0.9018	1.0092
0	1	0.1503	0	0.9982	1.0846	0.0036	0.9054	1.0092
0	1	0.1536	0	0.9982	1.0848	0.0047	0.9101	1.0093
0	1	0.1563	0.0001	0.9983	1.086	0.001	0.9111	1.0094
0	1	0.1578	0.0001	0.9984	1.0864	0.005	0.9161	1.0094
0	1	0.1604	0	0.9984	1.0876	0.003	0.9192	1.0094
0	1	0.1664	0	0.9984	1.0883	0.0053	0.9244	1.0095
0	1	0.17	0	0.9984	1.089	0.0017	0.9261	1.0095
0	1	0.1766	0.0001	0.9985	1.0896	0.0014	0.9276	1.0096
0	1	0.1795	0	0.9986	1.0919	0.0001	0.9277	1.0096
0	1	0.1819	0.0001	0.9986	1.093	0.0003	0.9279	1.0097
0	1	0.183	0.0001	0.9987	1.0939	0.002	0.93	1.0097
0	1	0.1943	0	0.9987	1.0951	0.0009	0.9308	1.0097
0	1	0.1952	0.0001	0.9988	1.0961	0.002	0.9329	1.0097
0	1	0.1991	0	0.9988	1.0964	0.0023	0.9352	1.0097
0	1	0.2068	0	0.9988	1.0979	0.0036	0.9388	1.0098
0	1	0.2075	0.0002	0.999	1.0994	0.0078	0.9466	1.0099
0	1	0.2112	0	0.9991	1.0998	0.0028	0.9495	1.0099
0	1	0.2186	0	0.9991	1.1017	0	0.9495	1.0099
0	1	0.2283	0.0001	0.9992	1.103	0.0051	0.9546	1.0099
0	1	0.2291	0.0001	0.9993	1.1033	0.0084	0.963	1.01
0	1	0.2496	0.0001	0.9994	1.1068	0.0014	0.9644	1.0101
0	1	0.2561	0	0.9994	1.1073	0.0056	0.97	1.0101
0	1	0.2662	0.0001	0.9995	1.1092	0.0058	0.9758	1.0101
0	1	0.2713	0.0002	0.9997	1.1128	0	0.9758	1.0102
0	1	0.2774	0.0001	0.9999	1.1169	0	0.9759	1.0103
0	1	0.379	0	0.9999	1.1198	0.0239	0.9997	1.0103
0	1	0.4838	0.0001	1	1.1254	0.0003	1	1.0104


==> img/energy4.txt <==
rxY	rxCum	rxLambda	qY	qCum	qLambda	cY	cCum	cLambda
0.9557	0.9557	0	0.5984	0.5984	0	0.5393	0.5393	0
0.0301	0.9858	0	0.1877	0.7861	0.6316	0.3952	0.9345	0.6027
0.0089	0.9947	0	0.1437	0.9298	0.656	0.0073	0.9417	0.9014
0.0015	0.9962	0.0001	0.0067	0.9365	0.6804	0.0097	0.9514	0.973
0.0007	0.9969	0.0003	0.0012	0.9377	0.6935	0.0012	0.9526	0.9969
0.0004	0.9973	0.0004	0.0077	0.9454	0.7054	0.0006	0.9532	1.0045
0.0004	0.9977	0.0005	0.0149	0.9604	0.731	0.0001	0.9533	1.0065
0.0003	0.998	0.0006	0.0015	0.9619	0.7372	0	0.9533	1.0067
0.0002	0.9982	0.0008	0.0023	0.9642	0.7461	0	0.9533	1.0067
0.0002	0.9984	0.0011	0.0013	0.9655	0.75	0.0001	0.9534	1.0067
0.0001	0.9985	0.0015	0.0011	0.9666	0.7694	0.0002	0.9535	1.0067
0.0001	0.9986	0.0018	0.0004	0.9669	0.7755	0.0001	0.9536	1.0067
0.0001	0.9987	0.0026	0.0022	0.9692	0.785	0	0.9536	1.0067
0.0001	0.9987	0.0029	0.0015	0.9707	0.7973	0	0.9536	1.0067
0	0.9988	0.0038	0.0032	0.9739	0.8039	0.0001	0.9537	1.0067
0	0.9988	0.0043	0.0016	0.9755	0.8155	0.0002	0.9539	1.0067
0	0.9989	0.0054	0.0001	0.9756	0.8357	0	0.9539	1.0067
0	0.9989	0.0064	0.0048	0.9804	0.845	0.0001	0.954	1.0067
0	0.9989	0.0066	0.0063	0.9867	0.8581	0	0.954	1.0067
0	0.9989	0.0072	0.0018	0.9885	0.8718	0.0001	0.9541	1.0067
0	0.999	0.0074	0.0003	0.9888	0.8766	0	0.9541	1.0067
0	0.999	0.0076	0.001	0.9898	0.885	0	0.9541	1.0067
0	0.999	0.008	0	0.9898	0.8913	0	0.9541	1.0067
0	0.999	0.0081	0.0003	0.9901	0.901	0	0.9541	1.0067
0	0.9991	0.0085	0.0001	0.9901	0.9081	0	0.9542	1.0067
0	0.9991	0.0087	0.0001	0.9902	0.9293	0	0.9542	1.0067
0	0.9991	0.0089	0.0001	0.9903	0.9305	0.0001	0.9542	1.0067
0	0.9991	0.0092	0.0001	0.9905	0.9344	0.0003	0.9545	1.0067
0	0.9991	0.0094	0.0001	0.9906	0.9398	0.0003	0.9548	1.0067
0	0.9992	0.0096	0	0.9906	0.943	0.0003	0.9551	1.0067
0	0.9992	0.0098	0.0001	0.9907	0.9464	0.0001	0.9552	1.0067
0	0.9992	0.01	0.0001	0.9908	0.949	0	0.9552	1.0067
0	0.9992	0.0105	0.0001	0.9909	0.9515	0	0.9552	1.0067
0	0.9992	0.0106	0.0001	0.991	0.9595	0.0002	0.9554	1.0067
0	0.9992	0.0107	0	0.991	0.9604	0	0.9554	1.0067
0	0.9993	0.0108	0.0001	0.9911	0.9627	0	0.9554	1.0067
0	0.9993	0.0111	0	0.9911	0.9644	0	0.9554	1.0067
0	0.9993	0.0111	0	0.9911	0.9655	0	0.9554	1.0067
0	0.9993	0.0113	0	0.9912	0.9681	0	0.9555	1.0067
0	0.9993	0.0114	0.0003	0.9915	0.969	0	0.9555	1.0068
0	0.9993	0.012	0.0001	0.9916	0.9706	0.0002	0.9557	1.0068
0	0.9994	0.0121	0.0002	0.9918	0.9719	0	0.9557	1.0068
0	0.9994	0.0123	0	0.9918	0.9737	0.0001	0.9558	1.0068
0	0.9994	0.0124	0	0.9918	0.9741	0	0.9558	1.0068
0	0.9994	0.0126	0.0001	0.992	0.975	0	0.9558	1.0068
0	0.9994	0.013	0	0.992	0.9759	0	0.9558	1.0068
0	0.9994	0.0131	0	0.992	0.9784	0	0.9558	1.0068
0	0.9994	0.0132	0	0.9921	0.9796	0.0001	0.9559	1.0068
0	0.9995	0.0134	0	0.9921	0.9802	0	0.9559	1.0068
0	0.9995	0.0136	0	0.9921	0.981	0	0.9559	1.0068
0	0.9995	0.0137	0	0.9922	0.9826	0	0.9559	1.0068
0	0.9995	0.0138	0	0.9922	0.9837	0	0.9559	1.0068
0	0.9995	0.0139	0	0.9922	0.9841	0	0.9559	1.0068
0	0.9995	0.0141	0	0.9922	0.9852	0	0.9559	1.0068
0	0.9995	0.0141	0	0.9923	0.9875	0	0.9559	1.0068
0	0.9995	0.0142	0	0.9923	0.9881	0.0001	0.956	1.0069
0	0.9996	0.0143	0	0.9923	0.9893	0	0.956	1.0069
0	0.9996	0.0145	0	0.9924	0.9899	0	0.9561	1.0069
0	0.9996	0.0147	0.0002	0.9925	0.9923	0.0001	0.9562	1.0069
0	0.9996	0.0148	0	0.9925	0.9929	0	0.9562	1.0069
0	0.9996	0.015	0.0001	0.9926	0.9938	0	0.9562	1.0069
0	0.9996	0.0156	0.0001	0.9927	0.9949	0	0.9562	1.0069
0	0.9996	0.0169	0.0001	0.9928	0.996	0	0.9562	1.0069
0	0.9996	0.0179	0.0001	0.9929	0.9963	0	0.9562	1.0069
0	0.9997	0.0195	0	0.9929	0.9976	0	0.9563	1.0069
0	0.9997	0.02	0	0.9929	0.9979	0.0008	0.9571	1.0069
0	0.9997	0.022	0.0001	0.9931	0.9984	0	0.9571	1.0069
0	0.9997	0.024	0	0.9931	1.0009	0	0.9571	1.0069
0	0.9997	0.0245	0	0.9931	1.0012	0	0.9572	1.0069
0	0.9997	0.0268	0.0001	0.9932	1.0015	0.0003	0.9575	1.0069
0	0.9997	0.0293	0	0.9932	1.0026	0.0002	0.9576	1.0069
0	0.9997	0.0303	0	0.9932	1.003	0.0004	0.958	1.0069
0	0.9997	0.0312	0	0.9932	1.0049	0.0001	0.9581	1.0069
0	0.9997	0.0317	0.0001	0.9933	1.0053	0.0001	0.9582	1.0069
0	0.9997	0.0329	0	0.9933	1.0061	0	0.9582	1.007
0	0.9997	0.0342	0	0.9933	1.0083	0	0.9582	1.007
0	0.9997	0.0343	0.0001	0.9934	1.0086	0	0.9583	1.007
0	0.9997	0.0351	0	0.9934	1.0096	0	0.9583	1.007
0	0.9997	0.0355	0	0.9934	1.0103	0	0.9583	1.007
0	0.9997	0.0358	0.0001	0.9935	1.0111	0	0.9583	1.007
0	0.9998	0.0365	0.0003	0.9938	1.0115	0.0001	0.9584	1.007
0	0.9998	0.037	0	0.9938	1.0122	0	0.9584	1.007
0	0.9998	0.0374	0	0.9939	1.0126	0	0.9584	1.007
0	0.9998	0.0381	0	0.9939	1.0134	0	0.9584	1.007
0	0.9998	0.0383	0.0001	0.994	1.0147	0	0.9584	1.007
0	0.9998	0.0397	0	0.994	1.0154	0	0.9584	1.007
0	0.9998	0.04	0.0001	0.9941	1.0157	0	0.9584	1.007
0	0.9998	0.0416	0	0.9941	1.0162	0	0.9584	1.0071
0	0.9998	0.0428	0	0.9941	1.0166	0	0.9585	1.0071
0	0.9998	0.0443	0	0.9942	1.0174	0	0.9585	1.0071
0	0.9998	0.0446	0.0001	0.9942	1.0186	0	0.9585	1.0071
0	0.9998	0.0457	0	0.9942	1.0189	0	0.9585	1.0071
0	0.9998	0.0477	0.0001	0.9944	1.0203	0	0.9585	1.0071
0	0.9998	0.0485	0	0.9944	1.0212	0.0001	0.9586	1.0071
0	0.9998	0.0499	0	0.9944	1.0215	0	0.9586	1.0071
0	0.9998	0.0534	0	0.9945	1.0224	0.0003	0.9589	1.0071
0	0.9998	0.0545	0	0.9945	1.0242	0	0.9589	1.0072
0	0.9998	0.0563	0.0001	0.9946	1.0247	0.0001	0.959	1.0072
0	0.9998	0.0578	0	0.9946	1.025	0.0001	0.9591	1.0072
0	0.9998	0.0582	0	0.9946	1.0256	0	0.9591	1.0072
0	0.9998	0.0598	0.0001	0.9947	1.0264	0	0.9591	1.0072
0	0.9998	0.0605	0	0.9947	1.0269	0	0.9591	1.0072
0	0.9998	0.0622	0	0.9947	1.0276	0.0001	0.9593	1.0072
0	0.9998	0.0633	0	0.9948	1.0282	0	0.9593	1.0072
0	0.9998	0.0636	0	0.9948	1.0287	0	0.9593	1.0073
0	0.9998	0.0653	0	0.9948	1.0294	0.0014	0.9607	1.0073
0	0.9998	0.0658	0	0.9948	1.0302	0	0.9607	1.0073
0	0.9999	0.0662	0	0.9948	1.0307	0.0001	0.9608	1.0073
0	0.9999	0.0667	0.0001	0.995	1.0311	0	0.9608	1.0073
0	0.9999	0.0685	0	0.995	1.0318	0	0.9608	1.0073
0	0.9999	0.0694	0.0001	0.9951	1.0324	0.0013	0.9621	1.0073
0	0.9999	0.0706	0.0001	0.9952	1.0341	0	0.9621	1.0073
0	0.9999	0.0744	0.0001	0.9953	1.0343	0.0001	0.9622	1.0074
0	0.9999	0.0748	0	0.9953	1.0356	0	0.9622	1.0074
0	0.9999	0.075	0.0001	0.9954	1.0361	0	0.9622	1.0074
0	0.9999	0.0765	0.0002	0.9956	1.0367	0	0.9622	1.0074
0	0.9999	0.0766	0	0.9956	1.037	0.0028	0.9651	1.0074
0	0.9999	0.0776	0	0.9956	1.038	0	0.9651	1.0075
0	0.9999	0.0794	0	0.9956	1.0388	0	0.9651	1.0075
0	0.9999	0.08	0	0.9957	1.0393	0	0.9651	1.0075
0	0.9999	0.0813	0	0.9957	1.0395	0.0001	0.9652	1.0075
0	0.9999	0.0847	0	0.9957	1.0406	0	0.9652	1.0075
0	0.9999	0.0867	0	0.9957	1.0412	0	0.9652	1.0076
0	0.9999	0.0872	0	0.9957	1.0416	0	0.9652	1.0076
0	0.9999	0.0879	0	0.9958	1.0425	0	0.9652	1.0076
0	0.9999	0.0895	0.0001	0.9959	1.0432	0.0001	0.9653	1.0076
0	0.9999	0.0903	0	0.9959	1.0437	0.0007	0.9659	1.0076
0	0.9999	0.0906	0	0.996	1.0441	0	0.9659	1.0077
0	0.9999	0.0913	0.0001	0.9961	1.0448	0.0015	0.9675	1.0077
0	0.9999	0.0928	0	0.9961	1.0456	0	0.9675	1.0077
0	0.9999	0.0941	0	0.9961	1.0461	0.0001	0.9676	1.0077
0	0.9999	0.0948	0	0.9961	1.0475	0.0001	0.9677	1.0077
0	0.9999	0.0957	0.0001	0.9962	1.048	0	0.9677	1.0078
0	0.9999	0.0964	0	0.9962	1.0482	0.0002	0.9678	1.0078
0	0.9999	0.0982	0	0.9962	1.0489	0	0.9678	1.0078
0	0.9999	0.0984	0	0.9963	1.0498	0	0.9678	1.0078
0	0.9999	0.0997	0.0001	0.9964	1.0499	0.0002	0.968	1.0078
0	0.9999	0.1006	0	0.9964	1.0514	0	0.968	1.0078
0	0.9999	0.1016	0	0.9965	1.0525	0	0.968	1.0079
0	0.9999	0.1022	0	0.9965	1.054	0.0002	0.9682	1.0079
0	0.9999	0.1026	0.0001	0.9966	1.0542	0	0.9682	1.008
0	0.9999	0.1039	0	0.9966	1.0549	0	0.9682	1.008
0	0.9999	0.104	0.0001	0.9967	1.0554	0.0002	0.9685	1.008
0	0.9999	0.1061	0	0.9967	1.056	0	0.9685	1.008
0	0.9999	0.1065	0.0001	0.9968	1.0568	0.0005	0.969	1.008
0	0.9999	0.108	0	0.9968	1.0574	0	0.969	1.008
0	0.9999	0.1092	0	0.9968	1.0577	0.0003	0.9692	1.0081
0	0.9999	0.1102	0	0.9969	1.0582	0	0.9692	1.0081
0	0.9999	0.1108	0	0.9969	1.0592	0.0001	0.9694	1.0081
0	0.9999	0.1112	0	0.9969	1.0616	0	0.9694	1.0081
0	0.9999	0.1146	0	0.9969	1.0619	0.0003	0.9697	1.0081
0	0.9999	0.1152	0.0001	0.997	1.062	0.0004	0.9701	1.0082
0	0.9999	0.1159	0.0001	0.997	1.0627	0.0018	0.972	1.0082
0	0.9999	0.1172	0	0.9971	1.0637	0	0.972	1.0082
0	0.9999	0.1195	0	0.9971	1.0643	0.0003	0.9722	1.0082
0	0.9999	0.1206	0.0001	0.9972	1.0655	0	0.9722	1.0082
0	0.9999	0.1216	0	0.9972	1.0661	0.0018	0.974	1.0083
0	1	0.1231	0	0.9973	1.0664	0	0.974	1.0083
0	1	0.1244	0	0.9973	1.0672	0	0.9741	1.0083
0	1	0.1252	0.0001	0.9973	1.0682	0	0.9741	1.0083
0	1	0.1276	0	0.9974	1.0694	0	0.9741	1.0084
0	1	0.1281	0.0001	0.9975	1.0705	0	0.9741	1.0084
0	1	0.129	0	0.9975	1.0713	0.0001	0.9742	1.0084
0	1	0.1309	0.0001	0.9976	1.0718	0.0007	0.9749	1.0084
0	1	0.1322	0	0.9976	1.072	0.0001	0.975	1.0085
0	1	0.1338	0	0.9977	1.0726	0.0006	0.9756	1.0085
0	1	0.1355	0.0001	0.9977	1.0742	0.0011	0.9767	1.0085
0	1	0.1362	0	0.9977	1.0745	0.0015	0.9782	1.0086
0	1	0.1379	0.0001	0.9978	1.0751	0.0004	0.9786	1.0086
0	1	0.1383	0	0.9978	1.0766	0.0012	0.9798	1.0088
0	1	0.1392	0.0001	0.998	1.0773	0.0039	0.9836	1.0089
0	1	0.1419	0	0.998	1.0785	0.0003	0.984	1.009
0	1	0.142	0	0.998	1.0796	0.0003	0.9843	1.0091
0	1	0.1431	0	0.9981	1.08	0	0.9843	1.0091
0	1	0.1451	0.0001	0.9981	1.0813	0.0001	0.9844	1.0091
0	1	0.1465	0.0001	0.9982	1.0813	0.0001	0.9845	1.0092
0	1	0.1474	0	0.9982	1.0818	0.0015	0.986	1.0092
0	1	0.1501	0	0.9983	1.0831	0.0004	0.9864	1.0092
0	1	0.1536	0	0.9983	1.0842	0.0008	0.9872	1.0093
0	1	0.1564	0	0.9983	1.0847	0.0004	0.9876	1.0093
0	1	0.1579	0.0001	0.9984	1.086	0.0001	0.9878	1.0094
0	1	0.1603	0	0.9984	1.0866	0.0012	0.9889	1.0094
0	1	0.1663	0.0001	0.9985	1.0875	0.0006	0.9895	1.0095
0	1	0.1701	0.0001	0.9986	1.0883	0.0005	0.99	1.0096
0	1	0.1764	0	0.9986	1.0897	0.0004	0.9904	1.0096
0	1	0.1792	0	0.9986	1.0914	0.0001	0.9905	1.0096
0	1	0.1823	0	0.9987	1.092	0.0003	0.9907	1.0097
0	1	0.1836	0	0.9987	1.0929	0	0.9908	1.0097
0	1	0.1943	0	0.9987	1.0938	0.0004	0.9912	1.0097
0	1	0.1954	0	0.9987	1.0943	0.0005	0.9916	1.0098
0	1	0.199	0	0.9988	1.095	0.0013	0.9929	1.0098
0	1	0.2068	0	0.9988	1.0956	0.0001	0.9929	1.0098
0	1	0.2076	0	0.9988	1.0987	0.0004	0.9933	1.0098
0	1	0.211	0.0001	0.9989	1.0996	0.0007	0.994	1.0099
0	1	0.2194	0.0002	0.9991	1.1006	0.001	0.995	1.0099
0	1	0.2284	0.0001	0.9992	1.1011	0	0.995	1.01
0	1	0.2295	0.0001	0.9993	1.1023	0.0004	0.9954	1.01
0	1	0.2494	0.0001	0.9993	1.1036	0.0009	0.9963	1.0101
0	1	0.256	0.0001	0.9994	1.1061	0.0001	0.9964	1.0101
0	1	0.2659	0.0001	0.9995	1.1104	0.0002	0.9967	1.0102
0	1	0.2716	0.0003	0.9998	1.1131	0.0009	0.9976	1.0103
0	1	0.2776	0.0001	0.9999	1.1171	0.0003	0.9979	1.0103
0	1	0.3784	0	0.9999	1.1184	0.0019	0.9998	1.0103
0	1	0.483	0.0001	1	1.1244	0.0002	1	1.0103


==> img/energyR.txt <==
rxY	rxCum	rxLambda	qY	qCum	qLambda	cY	cCum	cLambda
0.52	0.52	0	0.3033	0.3033	0	0.2737	0.2737	0
0.4434	0.9634	0	0.1672	0.4705	0.5532	0.2452	0.5189	0.5903
0.0255	0.9889	0	0.3088	0.7793	0.5736	0.0101	0.529	0.9018
0.0053	0.9942	0	0.0147	0.794	0.6118	0.0116	0.5407	0.9725
0.0032	0.9974	0	0.0788	0.8728	0.6428	0.0102	0.5508	0.996
0.0007	0.9981	0.0001	0.0008	0.8737	0.6492	0.0065	0.5574	1.0044
0.0004	0.9985	0.0002	0.0062	0.8799	0.6718	0.0053	0.5626	1.0066
0.0002	0.9988	0.0003	0.0219	0.9017	0.6851	0.0006	0.5632	1.0068
0.0002	0.9989	0.0005	0.024	0.9258	0.6893	0	0.5633	1.0068
0.0001	0.999	0.0006	0.0189	0.9447	0.695	0	0.5633	1.0068
0.0001	0.9992	0.0006	0.0018	0.9465	0.7048	0.0001	0.5634	1.0068
0.0001	0.9993	0.0007	0.005	0.9515	0.7074	0	0.5634	1.0068
0.0001	0.9993	0.001	0.0058	0.9573	0.7283	0.0001	0.5635	1.0068
0.0001	0.9994	0.0013	0.0088	0.9661	0.7427	0	0.5635	1.0068
0	0.9994	0.0022	0.0022	0.9684	0.7591	0	0.5635	1.0068
0	0.9994	0.0023	0.0017	0.9701	0.7597	0.0001	0.5635	1.0068
0	0.9995	0.0028	0.0007	0.9708	0.7693	0	0.5636	1.0068
0	0.9995	0.0033	0.0002	0.971	0.7712	0.0019	0.5655	1.0068
0	0.9995	0.0039	0.0133	0.9842	0.7902	0.0009	0.5664	1.0068
0	0.9995	0.0048	0.0004	0.9846	0.8049	0	0.5664	1.0068
0	0.9995	0.0053	0.0024	0.9871	0.8099	0	0.5664	1.0068
0	0.9996	0.006	0.0004	0.9874	0.8127	0	0.5664	1.0068
0	0.9996	0.0064	0.0007	0.9881	0.8253	0.0001	0.5665	1.0068
0	0.9996	0.0069	0.0003	0.9884	0.8504	0.0004	0.5668	1.0068
0	0.9996	0.0073	0.0006	0.989	0.8609	0	0.5668	1.0068
0	0.9996	0.0076	0.0001	0.9891	0.8663	0.0002	0.567	1.0068
0	0.9996	0.0078	0.0006	0.9897	0.8759	0.0005	0.5675	1.0068
0	0.9996	0.0079	0.0002	0.99	0.8932	0.0022	0.5697	1.0068
0	0.9996	0.0083	0.0003	0.9902	0.9009	0.001	0.5707	1.0068
0	0.9996	0.0084	0.0001	0.9903	0.9136	0.0003	0.571	1.0068
0	0.9996	0.0086	0.0001	0.9905	0.9242	0.0005	0.5715	1.0068
0	0.9996	0.0089	0.0005	0.991	0.9298	0	0.5715	1.0068
0	0.9997	0.009	0.0001	0.9911	0.9311	0	0.5716	1.0068
0	0.9997	0.0092	0.0003	0.9914	0.9385	0.0002	0.5718	1.0068
0	0.9997	0.0096	0	0.9914	0.9429	0.0013	0.5731	1.0068
0	0.9997	0.0096	0.0001	0.9915	0.9439	0.0004	0.5734	1.0068
0	0.9997	0.0097	0	0.9915	0.9491	0	0.5734	1.0068
0	0.9997	0.0099	0.0001	0.9916	0.9554	0	0.5735	1.0068
0	0.9997	0.0102	0.0002	0.9918	0.9613	0	0.5735	1.0068
0	0.9997	0.0104	0.0002	0.992	0.9627	0	0.5735	1.0068
0	0.9997	0.0107	0.0001	0.9921	0.9683	0	0.5735	1.0068
0	0.9997	0.0109	0	0.9921	0.9695	0	0.5736	1.0068
0	0.9997	0.0109	0	0.9921	0.9748	0.0003	0.5739	1.0068
0	0.9997	0.0113	0.0002	0.9923	0.9756	0.001	0.5749	1.0068
0	0.9997	0.0115	0	0.9923	0.9816	0.0002	0.5751	1.0068
0	0.9997	0.012	0	0.9924	0.9826	0.0001	0.5752	1.0068
0	0.9998	0.0122	0.0001	0.9925	0.9845	0	0.5753	1.0069
0	0.9998	0.0124	0.0001	0.9925	0.9868	0.0004	0.5757	1.0069
0	0.9998	0.0127	0	0.9925	0.989	0.0014	0.577	1.0069
0	0.9998	0.0127	0.0001	0.9926	0.99	0.0009	0.5779	1.0069
0	0.9998	0.0129	0	0.9927	0.9909	0.0004	0.5783	1.0069
0	0.9998	0.013	0	0.9927	0.9932	0.0003	0.5786	1.0069
0	0.9998	0.0131	0	0.9927	0.9935	0.0005	0.5791	1.0069
0	0.9998	0.0134	0	0.9928	0.9951	0	0.5791	1.0069
0	0.9998	0.0135	0	0.9928	0.9958	0	0.5792	1.0069
0	0.9998	0.0135	0	0.9928	0.9982	0	0.5792	1.0069
0	0.9998	0.0138	0	0.9928	0.9999	0.0001	0.5793	1.0069
0	0.9998	0.0138	0	0.9928	1.0005	0	0.5793	1.0069
0	0.9998	0.014	0.0001	0.9929	1.0009	0	0.5793	1.0069
0	0.9998	0.0142	0.0001	0.993	1.0017	0	0.5793	1.0069
0	0.9998	0.0143	0	0.993	1.0047	0	0.5793	1.0069
0	0.9998	0.0144	0.0001	0.9931	1.0055	0	0.5793	1.007
0	0.9998	0.0146	0	0.9931	1.0064	0.0014	0.5807	1.007
0	0.9998	0.0146	0	0.9931	1.0076	0.0001	0.5808	1.007
0	0.9998	0.0149	0	0.9932	1.0088	0.0001	0.581	1.007
0	0.9999	0.0161	0.0001	0.9932	1.0093	0	0.581	1.007
0	0.9999	0.0176	0	0.9932	1.0098	0.0001	0.581	1.007
0	0.9999	0.0191	0	0.9932	1.0113	0.0003	0.5813	1.007
0	0.9999	0.0201	0	0.9933	1.0128	0	0.5813	1.007
0	0.9999	0.0215	0	0.9933	1.0137	0.0002	0.5816	1.007
0	0.9999	0.022	0.0001	0.9933	1.0141	0	0.5816	1.007
0	0.9999	0.0231	0.0001	0.9934	1.0148	0	0.5816	1.007
0	0.9999	0.026	0.0001	0.9935	1.0159	0	0.5816	1.007
0	0.9999	0.0281	0	0.9935	1.0171	0.0006	0.5823	1.007
0	0.9999	0.0285	0	0.9935	1.0173	0.0001	0.5823	1.007
0	0.9999	0.0291	0	0.9935	1.0176	0.0001	0.5824	1.0071
0	0.9999	0.0308	0	0.9935	1.0186	0	0.5824	1.0071
0	0.9999	0.0312	0	0.9936	1.019	0	0.5824	1.0071
0	0.9999	0.032	0	0.9936	1.0199	0.0001	0.5825	1.0071
0	0.9999	0.0325	0	0.9936	1.0213	0.0001	0.5826	1.0071
0	0.9999	0.033	0	0.9936	1.0217	0.0005	0.5831	1.0071
0	0.9999	0.0334	0	0.9936	1.0224	0.0003	0.5834	1.0071
0	0.9999	0.0346	0	0.9937	1.0233	0.0004	0.5839	1.0071
0	0.9999	0.035	0	0.9937	1.0242	0.0007	0.5846	1.0071
0	0.9999	0.0351	0	0.9937	1.0245	0	0.5846	1.0071
0	0.9999	0.0354	0	0.9937	1.0257	0	0.5846	1.0071
0	0.9999	0.036	0	0.9937	1.0261	0.0001	0.5847	1.0071
0	0.9999	0.0362	0.0001	0.9938	1.0275	0	0.5847	1.0071
0	0.9999	0.038	0	0.9938	1.0284	0.0001	0.5849	1.0072
0	0.9999	0.0392	0.0001	0.9939	1.0287	0.0003	0.5852	1.0072
0	0.9999	0.0404	0	0.9939	1.0295	0	0.5852	1.0072
0	0.9999	0.0406	0	0.9939	1.0307	0.0001	0.5853	1.0072
0	0.9999	0.0425	0	0.994	1.0309	0.0005	0.5858	1.0072
0	0.9999	0.0435	0.0001	0.994	1.0315	0.0003	0.5861	1.0072
0	0.9999	0.0455	0	0.994	1.0322	0.0002	0.5863	1.0072
0	0.9999	0.0463	0.0001	0.9941	1.033	0.0002	0.5865	1.0072
0	0.9999	0.0474	0	0.9941	1.0344	0.0001	0.5866	1.0072
0	0.9999	0.0522	0.0001	0.9943	1.0347	0.0001	0.5867	1.0072
0	0.9999	0.054	0	0.9943	1.0352	0	0.5867	1.0073
0	0.9999	0.0546	0	0.9944	1.0364	0.0001	0.5868	1.0073
0	0.9999	0.0566	0.0001	0.9944	1.0367	0.0006	0.5873	1.0073
0	0.9999	0.0574	0.0001	0.9945	1.0371	0	0.5874	1.0073
0	0.9999	0.0583	0.0002	0.9947	1.0384	0.0032	0.5906	1.0073
0	0.9999	0.0607	0	0.9947	1.0386	0.0001	0.5907	1.0073
0	0.9999	0.0617	0	0.9947	1.039	0	0.5907	1.0073
0	0.9999	0.0623	0.0001	0.9948	1.0401	0.0013	0.592	1.0073
0	0.9999	0.0634	0.0001	0.9949	1.0408	0	0.592	1.0073
0	0.9999	0.064	0.0001	0.9949	1.0417	0	0.592	1.0074
0	0.9999	0.0643	0	0.9949	1.0423	0.0001	0.5921	1.0074
0	0.9999	0.0665	0	0.995	1.0426	0.0079	0.6	1.0074
0	0.9999	0.0676	0.0001	0.995	1.0438	0	0.6	1.0074
0	0.9999	0.0684	0.0001	0.9951	1.0439	0	0.6	1.0074
0	0.9999	0.0693	0	0.9951	1.0447	0.0002	0.6001	1.0074
0	0.9999	0.0708	0	0.9952	1.0449	0.0121	0.6123	1.0075
0	0.9999	0.0719	0.0001	0.9952	1.0458	0	0.6123	1.0075
0	0.9999	0.073	0	0.9952	1.0471	0.004	0.6163	1.0075
0	0.9999	0.0732	0	0.9953	1.0477	0	0.6163	1.0075
0	1	0.0758	0	0.9953	1.0479	0	0.6163	1.0076
0	1	0.0771	0	0.9953	1.0491	0	0.6163	1.0076
0	1	0.0782	0.0001	0.9953	1.0499	0.0003	0.6166	1.0076
0	1	0.0788	0.0001	0.9954	1.0506	0	0.6166	1.0076
0	1	0.0822	0.0001	0.9955	1.0511	0	0.6166	1.0076
0	1	0.0827	0	0.9955	1.0518	0	0.6166	1.0076
0	1	0.0833	0.0001	0.9956	1.0524	0.0108	0.6275	1.0077
0	1	0.0858	0.0001	0.9956	1.0528	0	0.6275	1.0077
0	1	0.0871	0	0.9956	1.0537	0.0052	0.6327	1.0077
0	1	0.0881	0	0.9957	1.0548	0	0.6327	1.0077
0	1	0.0892	0	0.9957	1.0552	0.0005	0.6331	1.0077
0	1	0.0898	0.0002	0.9959	1.0554	0	0.6332	1.0078
0	1	0.091	0	0.996	1.0566	0	0.6332	1.0078
0	1	0.0925	0.0001	0.9961	1.0568	0	0.6332	1.0078
0	1	0.0938	0	0.9961	1.0585	0.0043	0.6375	1.0078
0	1	0.095	0	0.9961	1.0587	0	0.6375	1.0078
0	1	0.0954	0	0.9961	1.0596	0.0035	0.641	1.0079
0	1	0.0964	0.0001	0.9962	1.0599	0.0023	0.6433	1.0079
0	1	0.0974	0	0.9962	1.061	0	0.6433	1.0079
0	1	0.0984	0	0.9962	1.0613	0.0007	0.644	1.0079
0	1	0.0998	0	0.9963	1.062	0.0004	0.6444	1.008
0	1	0.0999	0	0.9963	1.0631	0	0.6444	1.008
0	1	0.1012	0.0001	0.9964	1.0636	0	0.6444	1.008
0	1	0.1018	0	0.9964	1.0648	0	0.6444	1.008
0	1	0.1037	0	0.9964	1.0665	0.0018	0.6462	1.008
0	1	0.1048	0	0.9964	1.0668	0	0.6462	1.008
0	1	0.105	0.0001	0.9965	1.0676	0	0.6462	1.0081
0	1	0.1054	0	0.9965	1.0685	0	0.6462	1.0081
0	1	0.1064	0	0.9966	1.0686	0.0041	0.6503	1.0081
0	1	0.1076	0.0001	0.9966	1.0689	0.004	0.6542	1.0082
0	1	0.1086	0	0.9966	1.0697	0	0.6542	1.0082
0	1	0.1094	0	0.9967	1.0712	0	0.6542	1.0082
0	1	0.1112	0	0.9967	1.0717	0.0074	0.6616	1.0082
0	1	0.112	0	0.9967	1.0721	0.001	0.6626	1.0082
0	1	0.1133	0	0.9967	1.0728	0.0034	0.666	1.0083
0	1	0.1153	0	0.9967	1.0729	0	0.666	1.0083
0	1	0.1167	0	0.9968	1.0739	0.012	0.678	1.0083
0	1	0.1177	0	0.9968	1.075	0.0006	0.6786	1.0083
0	1	0.1196	0.0001	0.9969	1.0753	0	0.6786	1.0083
0	1	0.1221	0	0.9969	1.077	0	0.6786	1.0083
0	1	0.1226	0	0.9969	1.0774	0.0047	0.6833	1.0083
0	1	0.1235	0.0001	0.997	1.0784	0.0008	0.6841	1.0083
0	1	0.1261	0	0.997	1.0793	0.0039	0.688	1.0084
0	1	0.1273	0.0001	0.9971	1.0802	0	0.688	1.0084
0	1	0.1285	0.0001	0.9972	1.0809	0.0079	0.6959	1.0084
0	1	0.1297	0.0001	0.9972	1.0813	0.0122	0.7082	1.0084
0	1	0.1299	0.0001	0.9973	1.0816	0.002	0.7101	1.0084
0	1	0.1324	0.0001	0.9974	1.0829	0.0024	0.7125	1.0084
0	1	0.1328	0	0.9974	1.0836	0.0024	0.715	1.0085
0	1	0.134	0	0.9974	1.0842	0.0022	0.7172	1.0085
0	1	0.1354	0	0.9974	1.0853	0.0091	0.7263	1.0086
0	1	0.1367	0	0.9975	1.086	0.0083	0.7346	1.0087
0	1	0.1377	0	0.9975	1.0868	0.0045	0.7391	1.0089
0	1	0.1389	0	0.9975	1.0877	0.0254	0.7645	1.009
0	1	0.1402	0.0001	0.9976	1.0881	0.0012	0.7657	1.009
0	1	0.1412	0	0.9976	1.0891	0.0175	0.7832	1.0091
0	1	0.1427	0	0.9976	1.0895	0.0016	0.7848	1.0092
0	1	0.1436	0	0.9977	1.0909	0.0049	0.7897	1.0093
0	1	0.1457	0.0001	0.9978	1.092	0.0001	0.7898	1.0094
0	1	0.1483	0.0001	0.9979	1.0937	0.0015	0.7913	1.0094
0	1	0.1501	0.0002	0.9981	1.0939	0.0049	0.7962	1.0094
0	1	0.1519	0	0.9981	1.0957	0.0175	0.8136	1.0095
0	1	0.1543	0.0001	0.9982	1.0964	0.0006	0.8142	1.0095
0	1	0.1584	0.0001	0.9982	1.097	0.0068	0.821	1.0095
0	1	0.1594	0	0.9983	1.0981	0.0024	0.8234	1.0095
0	1	0.1614	0	0.9983	1.0987	0.0122	0.8356	1.0095
0	1	0.1673	0.0001	0.9984	1.0996	0.008	0.8437	1.0095
0	1	0.1745	0	0.9984	1.1012	0.0003	0.8439	1.0096
0	1	0.1789	0.0001	0.9985	1.1016	0.018	0.862	1.0096
0	1	0.1805	0.0001	0.9986	1.1047	0.0029	0.8648	1.0096
0	1	0.1818	0.0001	0.9987	1.1051	0.0096	0.8744	1.0096
0	1	0.1883	0.0001	0.9989	1.1054	0.0126	0.887	1.0096
0	1	0.1911	0.0001	0.999	1.1069	0.006	0.8931	1.0096
0	1	0.1993	0.0002	0.9991	1.1081	0.0003	0.8934	1.0096
0	1	0.2029	0	0.9992	1.1117	0.0106	0.904	1.0097
0	1	0.2085	0	0.9992	1.1126	0.0072	0.9112	1.0097
0	1	0.2103	0.0001	0.9993	1.1159	0.0128	0.924	1.0098
0	1	0.217	0	0.9994	1.1183	0.0229	0.9469	1.0098
0	1	0.2238	0	0.9994	1.1197	0.0003	0.9471	1.0099
0	1	0.2288	0.0001	0.9995	1.1246	0.0136	0.9607	1.0099
0	1	0.2508	0.0001	0.9995	1.1302	0.0001	0.9608	1.0099
0	1	0.2534	0.0001	0.9996	1.1314	0.0383	0.9991	1.0099
0	1	0.2596	0.0001	0.9997	1.1389	0.0002	0.9993	1.0101
0	1	0.2637	0	0.9997	1.1429	0.0003	0.9996	1.0105
0	1	0.2767	0.0001	0.9998	1.1485	0.0003	0.9999	1.0107
0	1	0.3704	0.0001	0.9999	1.1559	0.0001	1	1.0109
0	1	0.4773	0.0001	1	1.1573	0	1	1.0112


==> img/roc14.txt <==
Xrx	Xrx-s	Xq	Xq-s	Xc	Xc-s	Yrx	Yrx-s	Yq	Yq-s	Yc	Yc-s
1	1	1	1	1	1	1	1	1	1	1	1
1	1	0.152177397809244	0.195992519369490	0.134544483034999	0.168314186481432	1	1	1	1	1	1
1	1	0.107453913972749	0.146460058776383	0.0719743521239647	0.117232166711194	1	1	1	1	1	1
1	1	0.0593107133315522	0.0987977558108469	0.0234036868821801	0.0551429334758215	1	1	1	1	1	1
1	1	0.0251669783596046	0.0479829014159765	0.00993855196366551	0.0256478760352658	1	1	0.983783783783784	1	0.983783783783784	1
1	1	0.0121293080416778	0.0263959390862944	0.00598450440822869	0.0174726155490248	1	1	0.983783783783784	1	0.983783783783784	1
0.996847448570665	1	0.00812182741116751	0.0191290408763024	0.00384718140528987	0.0133582687683676	1	1	0.983783783783784	1	0.983783783783784	1
0.917018434410900	1	0.00550360673256746	0.0151215602457921	0.00240448837830617	0.0107400480897676	1	1	0.978378378378378	1	0.978378378378378	0.994594594594595
0.589847715736041	1	0.00336628372962864	0.0127170718674860	0.00170985840235106	0.00838899278653487	1	1	0.972972972972973	1	0.972972972972973	0.994594594594595
0.229922522041143	0.999946566924927	0.00229762222815923	0.0110606465402084	0.000748063051028587	0.00646540208388993	1	1	0.967567567567568	1	0.972972972972973	0.989189189189189
0.0846914239914507	0.997809243921988	0.00170985840235106	0.00956452043815122	0.000534330750734705	0.00448837830617152	0.989189189189189	1	0.962162162162162	1	0.962162162162162	0.989189189189189
0.0415709324071600	0.954635319262624	0.00122896072668982	0.00838899278653487	0.000374031525514293	0.00304568527918782	0.940540540540541	1	0.945945945945946	0.994594594594595	0.956756756756757	0.989189189189189
0.0211060646540208	0.747261554902485	0.000961795351322469	0.00705316590969810	0.000374031525514293	0.00219075607801229	0.821621621621622	1	0.940540540540541	0.989189189189189	0.940540540540541	0.989189189189189
0.0119690088164574	0.438258081752605	0.000534330750734705	0.00593107133315522	0.000320598450440823	0.00197702377771841	0.632432432432432	1	0.935135135135135	0.989189189189189	0.935135135135135	0.983783783783784
0.00790809511087363	0.176703179267967	0.000427464600587764	0.00459524445631846	0.000320598450440823	0.00170985840235106	0.481081081081081	1	0.918918918918919	0.989189189189189	0.918918918918919	0.983783783783784
0.00518300828212664	0.0885386053967406	0.000160299225220411	0.00341971680470211	0.000267165375367352	0.00160299225220411	0.351351351351351	1	0.902702702702703	0.989189189189189	0.913513513513514	0.967567567567568
0.00304568527918782	0.0543414373497195	5.34330750734705e-05	0.00267165375367352	5.34330750734705e-05	0.00112209457654288	0.183783783783784	1	0.881081081081081	0.983783783783784	0.881081081081081	0.945945945945946
0.00203045685279188	0.0306705850921721	5.34330750734705e-05	0.00213732300293882	5.34330750734705e-05	0.000961795351322469	0.124324324324324	0.989189189189189	0.870270270270270	0.978378378378378	0.881081081081081	0.929729729729730
0.00144269302698370	0.0169382847982901	5.34330750734705e-05	0.00192359070264494	5.34330750734705e-05	0.000694629975955116	0.0594594594594595	0.972972972972973	0.843243243243243	0.972972972972973	0.859459459459460	0.897297297297297
0.00133582687683676	0.0107400480897676	0	0.00187015762757147	0	0.000534330750734705	0.0378378378378378	0.859459459459460	0.837837837837838	0.929729729729730	0.837837837837838	0.870270270270270
0.00122896072668982	0.00699973283462463	0	0.00170985840235106	0	0.000320598450440823	0.0270270270270270	0.691891891891892	0.816216216216216	0.902702702702703	0.821621621621622	0.859459459459460
0.00122896072668982	0.00512957520705317	0	0.00154955917713064	0	0.000160299225220411	0.0270270270270270	0.518918918918919	0.810810810810811	0.859459459459460	0.810810810810811	0.843243243243243
0.000854929201175528	0.00395404755543682	0	0.00144269302698370	0	0	0.0216216216216216	0.351351351351351	0.794594594594595	0.832432432432433	0.800000000000000	0.816216216216216
0.000801496126102057	0.00315255142933476	0	0.00128239380176329	0	0	0.0216216216216216	0.243243243243243	0.772972972972973	0.827027027027027	0.772972972972973	0.794594594594595
0.000587763825808175	0.00256478760352658	0	0.00112209457654288	0	0	0.0216216216216216	0.189189189189189	0.762162162162162	0.800000000000000	0.767567567567568	0.767567567567568
0.000587763825808175	0.00229762222815923	0	0.000961795351322469	0	0	0.0216216216216216	0.151351351351351	0.756756756756757	0.735135135135135	0.762162162162162	0.713513513513514
0.000534330750734705	0.00192359070264494	0	0.000908362276248998	0	0	0.0162162162162162	0.118918918918919	0.724324324324324	0.702702702702703	0.729729729729730	0.654054054054054
0.000480897675661234	0.00187015762757147	0	0.000748063051028587	0	0	0.0108108108108108	0.0918918918918919	0.702702702702703	0.605405405405405	0.713513513513514	0.610810810810811
0.000480897675661234	0.00154955917713064	0	0.000587763825808175	0	0	0.0108108108108108	0.0864864864864865	0.686486486486487	0.551351351351351	0.686486486486487	0.562162162162162
0.000480897675661234	0.00128239380176329	0	0.000534330750734705	0	0	0.00540540540540541	0.0810810810810811	0.681081081081081	0.524324324324324	0.686486486486487	0.502702702702703
0.000427464600587764	0.00112209457654288	0	0.000267165375367352	0	0	0.00540540540540541	0.0594594594594595	0.627027027027027	0.459459459459460	0.654054054054054	0.475675675675676
0.000427464600587764	0.00106866150146941	0	0.000213732300293882	0	0	0.00540540540540541	0.0432432432432432	0.578378378378378	0.400000000000000	0.589189189189189	0.459459459459460
0.000374031525514293	0.000801496126102057	0	0.000106866150146941	0	0	0.00540540540540541	0.0216216216216216	0.578378378378378	0.362162162162162	0.578378378378378	0.454054054054054
0.000320598450440823	0.000641196900881646	0	0	0	0	0	0.0216216216216216	0.529729729729730	0.318918918918919	0.540540540540541	0.405405405405405
0.000267165375367352	0.000641196900881646	0	0	0	0	0	0.0216216216216216	0.518918918918919	0.291891891891892	0.524324324324324	0.378378378378378
0.000267165375367352	0.000587763825808175	0	0	0	0	0	0.0162162162162162	0.497297297297297	0.216216216216216	0.513513513513514	0.340540540540541
0.000267165375367352	0.000480897675661234	0	0	0	0	0	0	0.432432432432432	0.189189189189189	0.437837837837838	0.302702702702703
0.000267165375367352	0.000480897675661234	0	0	0	0	0	0	0.389189189189189	0.172972972972973	0.394594594594595	0.243243243243243
0.000213732300293882	0.000480897675661234	0	0	0	0	0	0	0.356756756756757	0.145945945945946	0.362162162162162	0.205405405405405
0.000213732300293882	0.000427464600587764	0	0	0	0	0	0	0.302702702702703	0.124324324324324	0.313513513513514	0.156756756756757
0.000213732300293882	0.000427464600587764	0	0	0	0	0	0	0.232432432432432	0.102702702702703	0.243243243243243	0.145945945945946
0.000160299225220411	0.000320598450440823	0	0	0	0	0	0	0.200000000000000	0.0756756756756757	0.216216216216216	0.102702702702703
0.000106866150146941	0.000267165375367352	0	0	0	0	0	0	0.167567567567568	0.0486486486486487	0.172972972972973	0.0972972972972973
0.000106866150146941	0.000213732300293882	0	0	0	0	0	0	0.129729729729730	0.0378378378378378	0.129729729729730	0.0810810810810811
0.000106866150146941	0.000160299225220411	0	0	0	0	0	0	0.0918918918918919	0.0270270270270270	0.102702702702703	0.0756756756756757
0.000106866150146941	0.000160299225220411	0	0	0	0	0	0	0.0648648648648649	0.0216216216216216	0.0756756756756757	0.0702702702702703
0.000106866150146941	0.000160299225220411	0	0	0	0	0	0	0.0324324324324324	0.0162162162162162	0.0378378378378378	0.0540540540540541
0.000106866150146941	0.000160299225220411	0	0	0	0	0	0	0.0162162162162162	0.0162162162162162	0.0162162162162162	0.0216216216216216
0.000106866150146941	0.000160299225220411	0	0	0	0	0	0	0.0108108108108108	0.0108108108108108	0.0108108108108108	0.0108108108108108
0.000106866150146941	0.000106866150146941	0	0	0	0	0	0	0.0108108108108108	0.00540540540540541	0.0108108108108108	0.0108108108108108
0	0	0	0	0	0	0	0	0	0	0	0


==> img/roc4.txt <==
Xrx	Xrx-s	Xq	Xq-s	Xc	Xc-s	Yrx	Yrx-s	Yq	Yq-s	Yc	Yc-s
1	1	1	1	1	1	1	1	1	1	1	1
1	1	0.283409030189687	0.392893401015228	0.226075340635854	0.321399946566925	1	1	1	1	1	1
1	1	0.179161100721347	0.252791878172589	0.154368153887256	0.205557039807641	1	1	1	1	1	1
1	1	0.144109003473150	0.206946299759551	0.126422655623831	0.168314186481432	1	1	1	1	1	1
1	1	0.128079080951109	0.180764092973551	0.102644937216137	0.147208121827411	1	1	1	1	0.994594594594595	1
0.999786267699706	1	0.112209457654288	0.166444028853861	0.0742185412770505	0.126155490248464	1	1	0.994594594594595	1	0.994594594594595	0.994594594594595
0.952497996259685	1	0.0955917713064387	0.154047555436815	0.0503339567192092	0.106759283996794	1	1	0.994594594594595	1	0.972972972972973	0.983783783783784
0.638044349452311	1	0.0750200374031526	0.143147208121827	0.0345711995725354	0.0838899278653487	0.967567567567568	1	0.994594594594595	1	0.967567567567568	0.967567567567568
0.229334758215335	1	0.0556772642265562	0.131285065455517	0.0225487576810045	0.0613411701843441	0.551351351351351	1	0.983783783783784	1	0.918918918918919	0.918918918918919
0.0763558642799893	0.998877905423457	0.0417846647074539	0.115308576008549	0.0156024579214534	0.0424258616083356	0.124324324324324	1	0.972972972972973	1	0.848648648648649	0.870270270270270
0.0362276248998130	0.965802831952979	0.0316323804434945	0.0985305904354796	0.0120758749666043	0.0300293881912904	0.0648648648648649	1	0.967567567567568	1	0.729729729729730	0.827027027027027
0.0192893401015228	0.754207854662036	0.0228159230563719	0.0796152818594710	0.0100988511888859	0.0215869623296821	0.0486486486486487	0.989189189189189	0.924324324324324	1	0.664864864864865	0.767567567567568
0.0111140796152819	0.419770237777184	0.0167245524979963	0.0644937216136789	0.00812182741116751	0.0166711194229228	0.0162162162162162	0.881081081081081	0.886486486486487	1	0.529729729729730	0.691891891891892
0.00822869356131445	0.156238311514828	0.0133582687683676	0.0504942559444296	0.00689286668447769	0.0139460325941758	0.0108108108108108	0.697297297297297	0.837837837837838	1	0.405405405405405	0.600000000000000
0.00470211060646540	0.0771573604060914	0.0114881111407962	0.0392198771039273	0.00502270905690623	0.0116484103660166	0	0.481081081081081	0.762162162162162	1	0.205405405405405	0.529729729729730
0.00347314987977558	0.0448837830617152	0.00988511888859204	0.0310980496927598	0.00438151215602458	0.00961795351322469	0	0.221621621621622	0.697297297297297	0.989189189189189	0.0810810810810811	0.405405405405405
0.00272508682874699	0.0254341437349719	0.00881645738712263	0.0248998129842372	0.00384718140528987	0.00844242586160834	0	0.0756756756756757	0.632432432432432	0.989189189189189	0.0648648648648649	0.340540540540541
0.00235105530323270	0.0164039540475554	0.00774779588565322	0.0216938284798290	0.00341971680470211	0.00678600053433075	0	0.0324324324324324	0.540540540540541	0.983783783783784	0.0432432432432432	0.254054054054054
0.00192359070264494	0.0105797488645472	0.00673256745925728	0.0184878439754208	0.00283195297889394	0.00571733903286134	0	0	0.454054054054054	0.967567567567568	0.0216216216216216	0.162162162162162
0.00181672455249800	0.00726689820999199	0.00555703980764093	0.0165642532727758	0.00235105530323270	0.00496927598183275	0	0	0.318918918918919	0.945945945945946	0	0.0972972972972973
0.00160299225220411	0.00593107133315522	0.00438151215602458	0.0148009617953513	0.00208388992786535	0.00448837830617152	0	0	0.200000000000000	0.924324324324324	0	0.0432432432432432
0.00149612610205717	0.00486240983168581	0.00395404755543682	0.0130911033930003	0.00181672455249800	0.00400748063051029	0	0	0.0810810810810811	0.854054054054054	0	0.0162162162162162
0.00112209457654288	0.00352658295484905	0.00336628372962864	0.0117552765161635	0.00160299225220411	0.00347314987977558	0	0	0.0702702702702703	0.767567567567568	0	0.00540540540540541
0.00106866150146941	0.00309911835426129	0.00309911835426129	0.0104194496393267	0.00138925995191023	0.00304568527918782	0	0	0.0648648648648649	0.659459459459460	0	0
0.000961795351322469	0.00261822067860005	0.00267165375367352	0.00903018968741651	0.000854929201175528	0.00267165375367352	0	0	0.0486486486486487	0.518918918918919	0	0
0.000961795351322469	0.00224418915308576	0.00219075607801229	0.00812182741116751	0.000748063051028587	0.00235105530323270	0	0	0.0378378378378378	0.459459459459460	0	0
0.000854929201175528	0.00187015762757147	0.00197702377771841	0.00721346513491851	0.000587763825808175	0.00203045685279188	0	0	0.0108108108108108	0.362162162162162	0	0
0.000801496126102057	0.00154955917713064	0.00176329147742453	0.00662570130911034	0.000427464600587764	0.00187015762757147	0	0	0	0.308108108108108	0	0
0.000587763825808175	0.00128239380176329	0.00165642532727758	0.00566390595778787	0.000427464600587764	0.00170985840235106	0	0	0	0.237837837837838	0	0
0.000587763825808175	0.00112209457654288	0.00149612610205717	0.00518300828212664	0.000374031525514293	0.00160299225220411	0	0	0	0.178378378378378	0	0
0.000427464600587764	0.000854929201175528	0.00122896072668982	0.00448837830617152	0.000374031525514293	0.00128239380176329	0	0	0	0.102702702702703	0	0
0.000320598450440823	0.000748063051028587	0.00122896072668982	0.00395404755543682	0.000374031525514293	0.00112209457654288	0	0	0	0.0756756756756757	0	0
0.000320598450440823	0.000748063051028587	0.00112209457654288	0.00358001602992252	0.000374031525514293	0.000908362276248998	0	0	0	0.0432432432432432	0	0
0.000320598450440823	0.000587763825808175	0.00101522842639594	0.00288538605396741	0.000374031525514293	0.000748063051028587	0	0	0	0.0270270270270270	0	0
0.000267165375367352	0.000480897675661234	0.000748063051028587	0.00272508682874699	0.000320598450440823	0.000534330750734705	0	0	0	0.0108108108108108	0	0
0.000267165375367352	0.000480897675661234	0.000534330750734705	0.00240448837830617	0.000320598450440823	0.000374031525514293	0	0	0	0.00540540540540541	0	0
0.000267165375367352	0.000427464600587764	0.000534330750734705	0.00219075607801229	0.000320598450440823	0.000267165375367352	0	0	0	0	0	0
0.000213732300293882	0.000427464600587764	0.000480897675661234	0.00203045685279188	0.000320598450440823	0.000213732300293882	0	0	0	0	0	0
0.000213732300293882	0.000374031525514293	0.000427464600587764	0.00165642532727758	0.000320598450440823	0.000213732300293882	0	0	0	0	0	0
0.000106866150146941	0.000267165375367352	0.000320598450440823	0.00165642532727758	0.000267165375367352	0.000213732300293882	0	0	0	0	0	0
0.000106866150146941	0.000213732300293882	0.000267165375367352	0.00160299225220411	0.000267165375367352	0.000213732300293882	0	0	0	0	0	0
0.000106866150146941	0.000213732300293882	0.000160299225220411	0.00133582687683676	0.000267165375367352	0.000213732300293882	0	0	0	0	0	0
0.000106866150146941	0.000213732300293882	0.000160299225220411	0.00122896072668982	0.000160299225220411	0.000213732300293882	0	0	0	0	0	0
0.000106866150146941	0.000213732300293882	5.34330750734705e-05	0.00101522842639594	5.34330750734705e-05	0.000213732300293882	0	0	0	0	0	0
0.000106866150146941	0.000213732300293882	5.34330750734705e-05	0.000748063051028587	5.34330750734705e-05	0.000213732300293882	0	0	0	0	0	0
0.000106866150146941	0.000160299225220411	5.34330750734705e-05	0.000694629975955116	5.34330750734705e-05	0.000213732300293882	0	0	0	0	0	0
5.34330750734705e-05	0.000106866150146941	5.34330750734705e-05	0.000534330750734705	5.34330750734705e-05	0.000160299225220411	0	0	0	0	0	0
5.34330750734705e-05	0.000106866150146941	5.34330750734705e-05	0.000374031525514293	5.34330750734705e-05	0.000160299225220411	0	0	0	0	0	0
5.34330750734705e-05	5.34330750734705e-05	5.34330750734705e-05	0.000267165375367352	5.34330750734705e-05	0.000106866150146941	0	0	0	0	0	0
5.34330750734705e-05	5.34330750734705e-05	5.34330750734705e-05	0.000160299225220411	5.34330750734705e-05	5.34330750734705e-05	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0


==> img/rocR.txt <==
Xrx	Xrx-s	Xq	Xq-s	Xc	Xc-s	Yrx	Yrx-s	Yq	Yq-s	Yc	Yc-s
%1	1	1	1	1	1	1	1	1	1	1	1
%1	1	0.121036117230790	0.183123038921156	0.126977768876427	0.179851792509513	1	1	1	1	1	1
%0.405200614193204	1	0.0664597102610321	0.104780025368850	0.0752052874023633	0.112424060351158	1	1	1	1	1	1
%0.0333800654249282	1	0.0534081046798852	0.0805794779357768	0.0580479337739502	0.0820148207490487	1	1	1	1	1	1
%0.0117164029641498	0.999966619934575	0.0453635089124775	0.0671273115695307	0.0491020762400694	0.0664930903264571	1	1	1	1	1	1
%0.00517391014086388	0.892249148808332	0.0400226984444890	0.0589491955404233	0.0425595834167835	0.0570131517457774	1	1	1	1	1	1
0.00243674477601976	0.260230990052741	0.0317110621536818	0.0515722010815141	0.0367848320982709	0.0498030576139929	1	1	1	1	1	1
0.00136858268242206	0.0726350223646438	0.0269710928633420	0.0424594432205087	0.0333800654249282	0.0441284464917551	1	1	1	1	1	1
0.000968021897322919	0.0398224180519394	0.0186260765071100	0.0359503304626477	0.0294078376393618	0.0400894585753388	0.880952380952381	1	1	1	1	1
0.000801121570198278	0.0277388343681154	0.0115495026370252	0.0312437412377328	0.0250016690032712	0.0374858134721944	0.666666666666667	1	0.976190476190476	1	1	1
0.000634221243073636	0.0182922758528607	0.00797783563655785	0.0251351892649710	0.0179918552640363	0.0347820281727752	0.404761904761905	1	0.880952380952381	1	1	1
0.000367180719674211	0.0129514653848722	0.00657587288871086	0.0180586153948862	0.0121169637492489	0.0329461245744042	0.285714285714286	1	0.857142857142857	1	0.952380952380952	1
0.000333800654249282	0.00897923759930570	0.00517391014086388	0.0124841444689232	0.00867881701048134	0.0304426196675346	0.190476190476190	1	0.857142857142857	1	0.880952380952381	1
0.000267040523399426	0.00680953334668536	0.00433940850524067	0.00924627812270512	0.00744375458975900	0.0274384137792910	0.166666666666667	0.976190476190476	0.809523809523810	1	0.833333333333333	1
0.000200280392549569	0.00540757059883837	0.00357166700046732	0.00811135589825756	0.00640897256158622	0.0235663261899993	0.166666666666667	0.880952380952381	0.809523809523810	1	0.833333333333333	1
0.000166900327124641	0.00417250817811603	0.00270378529941919	0.00731023432805928	0.00530743040256359	0.0181253755257360	0.0952380952380952	0.738095238095238	0.761904761904762	1	0.785714285714286	1
0.000133520261699713	0.00333800654249282	0.00190266372922091	0.00637559249616129	0.00453968889779024	0.0135856866279458	0.0952380952380952	0.690476190476191	0.761904761904762	1	0.785714285714286	0.976190476190476
0.000133520261699713	0.00277054543026904	0.000867881701048134	0.00540757059883837	0.00387208758929168	0.0106148608051272	0.0714285714285714	0.595238095238095	0.738095238095238	1	0.761904761904762	0.976190476190476
0.000133520261699713	0.00226984444889512	0.000100140196274785	0.00477334935576474	0.00317110621536818	0.00851191668335670	0.0476190476190476	0.523809523809524	0.690476190476191	1	0.738095238095238	0.976190476190476
0.000133520261699713	0.00186928366379598	3.33800654249282e-05	0.00427264837439081	0.00270378529941919	0.00764403498230857	0.0476190476190476	0.476190476190476	0.690476190476191	1	0.690476190476191	0.952380952380952
0.000133520261699713	0.00170238333667134	0	0.00360504706589225	0.00193604379464584	0.00697643367381000	0.0238095238095238	0.380952380952381	0.666666666666667	0.976190476190476	0.666666666666667	0.904761904761905
0.000133520261699713	0.00143534281327191	0	0.00303758595366847	0.00103478202817278	0.00637559249616129	0	0.285714285714286	0.666666666666667	0.952380952380952	0.666666666666667	0.904761904761905
0.000100140196274785	0.00126844248614727	0	0.00226984444889512	0.000400560785099139	0.00574137125308766	0	0.285714285714286	0.619047619047619	0.952380952380952	0.666666666666667	0.880952380952381
0.000100140196274785	0.00113492222444756	0	0.00103478202817278	6.67601308498565e-05	0.00487348955203952	0	0.285714285714286	0.595238095238095	0.928571428571429	0.642857142857143	0.833333333333333
0.000100140196274785	0.00103478202817278	0	0.000500700981373924	3.33800654249282e-05	0.00437278857066560	0	0.214285714285714	0.595238095238095	0.880952380952381	0.619047619047619	0.833333333333333
6.67601308498565e-05	0.000934641831897991	0	0.000433940850524067	0	0.00403898791641632	0	0.190476190476190	0.571428571428571	0.857142857142857	0.571428571428571	0.833333333333333
6.67601308498565e-05	0.000834501635623206	0	0.000333800654249282	0	0.00377194739301689	0	0.166666666666667	0.500000000000000	0.857142857142857	0.547619047619048	0.785714285714286
6.67601308498565e-05	0.000734361439348421	0	0.000300420588824354	0	0.00340476667334268	0	0.166666666666667	0.500000000000000	0.809523809523810	0.547619047619048	0.761904761904762
6.67601308498565e-05	0.000700981373923493	0	0.000267040523399426	0	0.00287068562654383	0	0.142857142857143	0.428571428571429	0.761904761904762	0.476190476190476	0.714285714285714
6.67601308498565e-05	0.000600841177648708	0	0.000267040523399426	0	0.00263702516856933	0	0.119047619047619	0.404761904761905	0.714285714285714	0.428571428571429	0.666666666666667
6.67601308498565e-05	0.000567461112223780	0	0.000233660457974498	0	0.00216970425262034	0	0.119047619047619	0.380952380952381	0.690476190476191	0.428571428571429	0.666666666666667
6.67601308498565e-05	0.000567461112223780	0	0.000233660457974498	0	0.00156886307497163	0	0.0714285714285714	0.333333333333333	0.666666666666667	0.357142857142857	0.666666666666667
6.67601308498565e-05	0.000500700981373924	0	0.000166900327124641	0	0.000634221243073636	0	0.0476190476190476	0.261904761904762	0.619047619047619	0.357142857142857	0.595238095238095
6.67601308498565e-05	0.000400560785099139	0	0.000133520261699713	0	0.000133520261699713	0	0.0476190476190476	0.166666666666667	0.571428571428571	0.309523809523810	0.571428571428571
6.67601308498565e-05	0.000367180719674211	0	0.000133520261699713	0	3.33800654249282e-05	0	0.0476190476190476	0.142857142857143	0.500000000000000	0.214285714285714	0.547619047619048
6.67601308498565e-05	0.000367180719674211	0	0.000100140196274785	0	3.33800654249282e-05	0	0.0476190476190476	0.119047619047619	0.452380952380952	0.166666666666667	0.523809523809524
6.67601308498565e-05	0.000367180719674211	0	0.000100140196274785	0	0	0	0.0476190476190476	0.119047619047619	0.452380952380952	0.119047619047619	0.476190476190476
3.33800654249282e-05	0.000333800654249282	0	6.67601308498565e-05	0	0	0	0.0476190476190476	0.0952380952380952	0.428571428571429	0.0952380952380952	0.428571428571429
3.33800654249282e-05	0.000300420588824354	0	6.67601308498565e-05	0	0	0	0.0476190476190476	0.0952380952380952	0.357142857142857	0.0952380952380952	0.428571428571429
3.33800654249282e-05	0.000267040523399426	0	6.67601308498565e-05	0	0	0	0	0.0952380952380952	0.309523809523810	0.0952380952380952	0.380952380952381
3.33800654249282e-05	0.000267040523399426	0	3.33800654249282e-05	0	0	0	0	0.0952380952380952	0.285714285714286	0.0952380952380952	0.333333333333333
3.33800654249282e-05	0.000267040523399426	0	3.33800654249282e-05	0	0	0	0	0.0952380952380952	0.238095238095238	0.0952380952380952	0.285714285714286
3.33800654249282e-05	0.000166900327124641	0	3.33800654249282e-05	0	0	0	0	0.0952380952380952	0.214285714285714	0.0714285714285714	0.214285714285714
3.33800654249282e-05	0.000166900327124641	0	0	0	0	0	0	0.0714285714285714	0.142857142857143	0.0714285714285714	0.190476190476190
3.33800654249282e-05	0.000166900327124641	0	0	0	0	0	0	0.0714285714285714	0.0952380952380952	0.0714285714285714	0.119047619047619
3.33800654249282e-05	0.000100140196274785	0	0	0	0	0	0	0.0714285714285714	0.0714285714285714	0.0714285714285714	0.119047619047619
3.33800654249282e-05	3.33800654249282e-05	0	0	0	0	0	0	0.0714285714285714	0.0476190476190476	0.0714285714285714	0.119047619047619
3.33800654249282e-05	3.33800654249282e-05	0	0	0	0	0	0	0.0714285714285714	0.0476190476190476	0.0714285714285714	0.0714285714285714
3.33800654249282e-05	3.33800654249282e-05	0	0	0	0	0	0	0.0238095238095238	0.0238095238095238	0.0238095238095238	0.0714285714285714
3.33800654249282e-05	3.33800654249282e-05	0	0	0	0	0	0	0.0238095238095238	0.0238095238095238	0.0238095238095238	0.0238095238095238
0	0	0	0	0	0	0	0	0	0	0	0


==> img/rocT1.txt <==
Xrx	Xrx-s	Xq	Xq-s	Xc	Xc-s	Yrx	Yrx-s	Yq	Yq-s	Yc	Yc-s
0.00323315736559692	0.00323315736559692	0.00323315736559692	0.00323315736559692	0.00323315736559692	0.00323315736559692	1	1	1	1	1	1
0.000307329110199537	0.000840676041352992	0.000108874438142437	0.000609834669342130	0.000387262242000313	0.000571935339609003	1	1	0.618892508143323	1	0.986970684039088	1
0.000169513365715439	0.000564355473662378	0.000108874438142437	0.000449968405740577	0.000146773767875563	0.000325245156982469	0.993485342019544	1	0.618892508143323	1	0.918566775244300	1
0.000114387067921801	0.000456859192964782	0.000108874438142437	0.000378993297331267	0.000146773767875563	0.000271497016633671	0.967426710097720	1	0.618892508143323	1	0.918566775244300	1
8.47566828577197e-05	0.000382438690943369	0.000108874438142437	0.000321799763370367	7.92440530783558e-05	0.000205345459281305	0.928338762214984	1	0.618892508143323	1	0.827361563517915	1
6.06389275730027e-05	0.000330757786761833	0.000108874438142437	0.000283900433637240	7.92440530783558e-05	0.000158488106156712	0.885993485342020	1	0.618892508143323	1	0.827361563517915	1
4.61682744021725e-05	0.000280455040025138	0.000108874438142437	0.000248068340071375	5.03027467366954e-05	0.000135748508316836	0.856677524429968	1	0.618892508143323	0.996742671009772	0.680781758957655	0.993485342019544
2.75631488968194e-05	0.000243933867736852	0.000108874438142437	0.000224639663509078	3.37648573986038e-05	0.000108185359420016	0.814332247557003	1	0.618892508143323	0.996742671009772	0.589576547231270	0.960912052117264
2.13614403950351e-05	0.000217748876284873	1.92942042277736e-05	0.000187429412498372	3.37648573986038e-05	9.02693126370836e-05	0.758957654723127	1	0.254071661237785	0.993485342019544	0.589576547231270	0.954397394136808
1.51597318932507e-05	0.000186740333775952	1.92942042277736e-05	0.000166757050825758	1.92942042277736e-05	7.92440530783558e-05	0.719869706840391	0.993485342019544	0.254071661237785	0.990228013029316	0.508143322475570	0.928338762214984
1.17143382811483e-05	0.000161244421046394	1.92942042277736e-05	0.000144706531708302	1.92942042277736e-05	5.58153765160593e-05	0.667752442996743	0.986970684039088	0.254071661237785	0.970684039087948	0.508143322475570	0.899022801302932
8.26894466904583e-06	0.000134370350871995	1.92942042277736e-05	0.000127479563647790	1.44706531708302e-05	4.47901169573316e-05	0.641693811074919	0.977198697068404	0.254071661237785	0.967426710097720	0.423452768729642	0.872964169381108
6.89078722420485e-06	0.000116454304089062	1.92942042277736e-05	0.000118521540256324	1.03361808363073e-05	3.85884084555472e-05	0.583061889250814	0.947882736156352	0.254071661237785	0.951140065146580	0.368078175895765	0.850162866449511
6.20170850178437e-06	0.000101294572195811	1.92942042277736e-05	0.000104739965807914	1.03361808363073e-05	2.82522276192399e-05	0.527687296416938	0.915309446254072	0.254071661237785	0.931596091205212	0.368078175895765	0.814332247557003
4.13447233452291e-06	8.47566828577197e-05	1.92942042277736e-05	9.37147062491860e-05	6.20170850178437e-06	2.27395978398760e-05	0.498371335504886	0.899022801302932	0.254071661237785	0.899022801302932	0.293159609120521	0.791530944625407
3.44539361210243e-06	7.57986594662534e-05	5.51262977936388e-06	7.64877381886739e-05	6.20170850178437e-06	1.65378893380917e-05	0.465798045602606	0.882736156351792	0.153094462540717	0.859934853420196	0.293159609120521	0.758957654723127
2.06723616726146e-06	6.47733999075256e-05	5.51262977936388e-06	6.40843211851052e-05	4.82355105694340e-06	1.10252595587278e-05	0.439739413680782	0.833876221498371	0.153094462540717	0.827361563517915	0.241042345276873	0.719869706840391
1.37815744484097e-06	5.58153765160593e-05	5.51262977936388e-06	5.65044552384798e-05	4.82355105694340e-06	9.64710211388680e-06	0.413680781758958	0.778501628664495	0.153094462540717	0.804560260586319	0.205211726384365	0.690553745928339
1.37815744484097e-06	4.68573531245930e-05	5.51262977936388e-06	5.03027467366954e-05	4.82355105694340e-06	7.57986594662534e-06	0.374592833876222	0.739413680781759	0.153094462540717	0.768729641693811	0.205211726384365	0.644951140065147
1.37815744484097e-06	3.72102510107062e-05	5.51262977936388e-06	4.54791956797520e-05	4.82355105694340e-06	5.51262977936388e-06	0.364820846905537	0.680781758957655	0.153094462540717	0.745928338762215	0.169381107491857	0.612377850162867
1.37815744484097e-06	2.89413063416604e-05	5.51262977936388e-06	3.99665659003882e-05	4.82355105694340e-06	4.13447233452291e-06	0.325732899022801	0.625407166123778	0.153094462540717	0.710097719869707	0.169381107491857	0.573289902280130
1.37815744484097e-06	2.34286765622965e-05	5.51262977936388e-06	3.58320935658652e-05	4.13447233452291e-06	4.13447233452291e-06	0.296416938110749	0.573289902280130	0.153094462540717	0.687296416938111	0.149837133550489	0.527687296416938
1.37815744484097e-06	1.72269680605121e-05	2.75631488968194e-06	2.82522276192399e-05	3.44539361210243e-06	3.44539361210243e-06	0.289902280130293	0.508143322475570	0.0944625407166124	0.602605863192183	0.133550488599349	0.482084690553746
0	1.30924957259892e-05	2.75631488968194e-06	2.13614403950351e-05	3.44539361210243e-06	1.37815744484097e-06	0.257328990228013	0.472312703583062	0.0944625407166124	0.543973941368078	0.133550488599349	0.442996742671010
0	1.03361808363073e-05	2.75631488968194e-06	1.86051255053531e-05	2.75631488968194e-06	1.37815744484097e-06	0.237785016286645	0.423452768729642	0.0944625407166124	0.514657980456026	0.117263843648208	0.407166123778502
0	8.95802339146631e-06	2.75631488968194e-06	1.51597318932507e-05	2.75631488968194e-06	1.37815744484097e-06	0.211726384364821	0.368078175895765	0.0944625407166124	0.446254071661238	0.117263843648208	0.381107491856678
0	8.95802339146631e-06	2.75631488968194e-06	1.24034170035687e-05	2.06723616726146e-06	1.37815744484097e-06	0.192182410423453	0.322475570032573	0.0944625407166124	0.433224755700326	0.100977198697068	0.358306188925081
0	6.89078722420485e-06	2.75631488968194e-06	8.26894466904583e-06	1.37815744484097e-06	1.37815744484097e-06	0.169381107491857	0.257328990228013	0.0944625407166124	0.390879478827362	0.0749185667752443	0.328990228013029
0	5.51262977936388e-06	2.75631488968194e-06	7.57986594662534e-06	1.37815744484097e-06	1.37815744484097e-06	0.143322475570033	0.241042345276873	0.0944625407166124	0.358306188925081	0.0749185667752443	0.322475570032573
0	2.75631488968194e-06	1.37815744484097e-06	6.89078722420485e-06	1.37815744484097e-06	1.37815744484097e-06	0.133550488599349	0.224755700325733	0.0488599348534202	0.276872964169381	0.0684039087947883	0.293159609120521
0	2.06723616726146e-06	1.37815744484097e-06	4.82355105694340e-06	1.37815744484097e-06	6.89078722420486e-07	0.117263843648208	0.195439739413681	0.0488599348534202	0.250814332247557	0.0684039087947883	0.260586319218241
0	1.37815744484097e-06	1.37815744484097e-06	3.44539361210243e-06	1.37815744484097e-06	0	0.110749185667752	0.172638436482085	0.0488599348534202	0.211726384364821	0.0618892508143323	0.231270358306189
0	6.89078722420486e-07	1.37815744484097e-06	2.06723616726146e-06	1.37815744484097e-06	0	0.104234527687296	0.149837133550489	0.0488599348534202	0.198697068403909	0.0423452768729642	0.208469055374593
0	6.89078722420486e-07	1.37815744484097e-06	1.37815744484097e-06	1.37815744484097e-06	0	0.0944625407166124	0.114006514657980	0.0488599348534202	0.162866449511401	0.0423452768729642	0.192182410423453
0	6.89078722420486e-07	1.37815744484097e-06	6.89078722420486e-07	1.37815744484097e-06	0	0.0846905537459283	0.110749185667752	0.0488599348534202	0.133550488599349	0.0325732899022801	0.166123778501629
0	0	1.37815744484097e-06	6.89078722420486e-07	1.37815744484097e-06	0	0.0716612377850163	0.110749185667752	0.0488599348534202	0.127035830618893	0.0325732899022801	0.146579804560261
0	0	0	6.89078722420486e-07	6.89078722420486e-07	0	0.0618892508143323	0.0944625407166124	0.0162866449511401	0.104234527687296	0.0260586319218241	0.133550488599349
0	0	0	6.89078722420486e-07	0	0	0.0521172638436482	0.0684039087947883	0.0162866449511401	0.0879478827361564	0.0195439739413681	0.127035830618893
0	0	0	0	0	0	0.0521172638436482	0.0651465798045603	0.0162866449511401	0.0846905537459283	0.0195439739413681	0.114006514657980
0	0	0	0	0	0	0.0423452768729642	0.0488599348534202	0.0162866449511401	0.0716612377850163	0.0195439739413681	0.110749185667752
0	0	0	0	0	0	0.0293159609120521	0.0358306188925081	0.0162866449511401	0.0521172638436482	0.0195439739413681	0.104234527687296
0	0	0	0	0	0	0.0228013029315961	0.0293159609120521	0.0162866449511401	0.0488599348534202	0.0162866449511401	0.0814332247557003
0	0	0	0	0	0	0.0162866449511401	0.0260586319218241	0.0162866449511401	0.0423452768729642	0.0130293159609121	0.0651465798045603
0	0	0	0	0	0	0.0130293159609121	0.0162866449511401	0.00977198697068404	0.0358306188925081	0.0130293159609121	0.0521172638436482
0	0	0	0	0	0	0.00977198697068404	0.0162866449511401	0.00977198697068404	0.0358306188925081	0.00651465798045603	0.0390879478827362
0	0	0	0	0	0	0.00977198697068404	0.00977198697068404	0.00977198697068404	0.0260586319218241	0.00651465798045603	0.0293159609120521
0	0	0	0	0	0	0.00977198697068404	0.00651465798045603	0.00977198697068404	0.0195439739413681	0.00651465798045603	0.0228013029315961
0	0	0	0	0	0	0.00977198697068404	0.00325732899022801	0.00977198697068404	0.00651465798045603	0.00651465798045603	0.0130293159609121
0	0	0	0	0	0	0.00651465798045603	0.00325732899022801	0.00977198697068404	0.00651465798045603	0.00651465798045603	0.00651465798045603
0	0	0	0	0	0	0.00325732899022801	0.00325732899022801	0.00977198697068404	0.00325732899022801	0.00325732899022801	0.00325732899022801
0	0	0	0	0	0	0.00325732899022801	0.00325732899022801	0.00977198697068404	0.00325732899022801	0.00325732899022801	0.00325732899022801


==> img/rocT2.txt <==
Xrx	Xrx-s	Xq	Xq-s	Xc	Xc-s	Yrx	Yrx-s	Yq	Yq-s	Yc	Yc-s
0.00264788685813032	0.00264788685813032	0.00264788685813032	0.00264788685813032	0.00264788685813032	0.00264788685813032	1	1	1	1	1	1
0.000968755899695869	0.00242602384269499	9.09500560169663e-05	0.00166810670922027	0.000293520635327482	0.00144210960032963	1	1	0.551724137931035	1	0.902298850574713	1
0.000582218161623762	0.00157784566877919	9.09500560169663e-05	0.00166810670922027	0.000293520635327482	0.000563614741074837	0.971264367816092	1	0.551724137931035	1	0.902298850574713	1
0.000368623333099068	0.00104110253516391	9.09500560169663e-05	0.000568437850106040	0.000293520635327482	0.000563614741074837	0.942528735632184	1	0.551724137931035	1	0.902298850574713	1
0.000282496386113305	0.000768941382688897	9.09500560169663e-05	0.000568437850106040	0.000293520635327482	0.000389293800375651	0.925287356321839	1	0.551724137931035	1	0.902298850574713	0.988505747126437
0.000214283844100580	0.000601510597748573	9.09500560169663e-05	0.000568437850106040	0.000293520635327482	0.000389293800375651	0.896551724137931	1	0.551724137931035	1	0.902298850574713	0.988505747126437
0.000183278143185705	0.000506426448276290	9.09500560169663e-05	0.000354154006005460	0.000293520635327482	0.000296276697631027	0.873563218390805	1	0.551724137931035	1	0.902298850574713	0.948275862068966
0.000146071302087855	0.000439591937415337	9.09500560169663e-05	0.000354154006005460	0.000293520635327482	0.000237710373680707	0.833333333333333	1	0.551724137931035	1	0.902298850574713	0.919540229885058
0.000132980006146019	0.000387915769223879	9.09500560169663e-05	0.000354154006005460	0.000293520635327482	0.000237710373680707	0.787356321839080	1	0.551724137931035	1	0.902298850574713	0.919540229885058
0.000110242492141777	0.000346574834670713	9.09500560169663e-05	0.000255624778653746	0.000106797414262347	0.000186723221065135	0.729885057471264	0.994252873563218	0.551724137931035	0.948275862068966	0.580459770114943	0.867816091954023
0.000101285289655258	0.000312124055876407	9.09500560169663e-05	0.000255624778653746	0.000106797414262347	0.000186723221065135	0.695402298850575	0.977011494252874	0.551724137931035	0.948275862068966	0.580459770114943	0.867816091954023
8.33708846822191e-05	0.000276295245930330	9.09500560169663e-05	0.000255624778653746	0.000106797414262347	0.000154339488998488	0.649425287356322	0.948275862068966	0.551724137931035	0.948275862068966	0.580459770114943	0.833333333333333
7.02795887403831e-05	0.000243911513863682	9.09500560169663e-05	0.000183278143185705	0.000106797414262347	0.000154339488998488	0.603448275862069	0.925287356321839	0.551724137931035	0.873563218390805	0.580459770114943	0.833333333333333
6.13223862538637e-05	0.000212216797372921	9.09500560169663e-05	0.000183278143185705	0.000106797414262347	0.000132980006146019	0.563218390804598	0.885057471264368	0.551724137931035	0.873563218390805	0.580459770114943	0.770114942528736
5.30541993432304e-05	0.000181900112033933	9.09500560169663e-05	0.000183278143185705	0.000106797414262347	0.000105419383110575	0.551724137931035	0.850574712643678	0.551724137931035	0.873563218390805	0.580459770114943	0.701149425287356
4.89201058879137e-05	0.000162607675909122	9.09500560169663e-05	0.000124711819235386	0.000106797414262347	0.000105419383110575	0.505747126436782	0.821839080459770	0.551724137931035	0.775862068965517	0.580459770114943	0.701149425287356
4.40969968567109e-05	0.000146071302087855	9.09500560169663e-05	0.000124711819235386	0.000106797414262347	8.88830092893080e-05	0.471264367816092	0.787356321839080	0.551724137931035	0.775862068965517	0.580459770114943	0.632183908045977
3.72068410978499e-05	0.000129534928266588	9.09500560169663e-05	0.000124711819235386	4.40969968567109e-05	8.88830092893080e-05	0.459770114942529	0.747126436781609	0.551724137931035	0.775862068965517	0.367816091954023	0.632183908045977
3.37617632184193e-05	0.000111620523293550	9.09500560169663e-05	9.02610404410802e-05	4.40969968567109e-05	7.16576198921553e-05	0.448275862068966	0.724137931034483	0.551724137931035	0.643678160919540	0.367816091954023	0.580459770114943
3.10057009148749e-05	9.78402117758274e-05	9.09500560169663e-05	9.02610404410802e-05	4.40969968567109e-05	5.85663239503192e-05	0.396551724137931	0.672413793103448	0.551724137931035	0.643678160919540	0.367816091954023	0.540229885057471
2.68716074595582e-05	8.13038379545608e-05	9.09500560169663e-05	9.02610404410802e-05	4.40969968567109e-05	5.85663239503192e-05	0.390804597701149	0.637931034482759	0.551724137931035	0.643678160919540	0.367816091954023	0.540229885057471
2.13594828524694e-05	7.51026977715858e-05	9.09500560169663e-05	6.61454952850664e-05	4.40969968567109e-05	4.61640435843693e-05	0.362068965517241	0.597701149425287	0.551724137931035	0.545977011494253	0.367816091954023	0.511494252873563
1.79144049730388e-05	6.27004174056359e-05	9.09500560169663e-05	6.61454952850664e-05	4.40969968567109e-05	4.61640435843693e-05	0.333333333333333	0.551724137931035	0.551724137931035	0.545977011494253	0.367816091954023	0.511494252873563
1.65363738212666e-05	5.02981370396859e-05	9.09500560169663e-05	6.61454952850664e-05	4.40969968567109e-05	3.72068410978499e-05	0.293103448275862	0.517241379310345	0.551724137931035	0.545977011494253	0.367816091954023	0.419540229885057
1.51583426694944e-05	4.40969968567109e-05	9.09500560169663e-05	5.37432149191165e-05	4.40969968567109e-05	3.72068410978499e-05	0.293103448275862	0.471264367816092	0.551724137931035	0.448275862068966	0.367816091954023	0.419540229885057
1.37803115177222e-05	3.58288099460776e-05	9.09500560169663e-05	5.37432149191165e-05	4.40969968567109e-05	2.75606230354443e-05	0.270114942528736	0.425287356321839	0.551724137931035	0.448275862068966	0.367816091954023	0.373563218390805
1.03352336382916e-05	2.68716074595582e-05	8.26818691063330e-06	5.37432149191165e-05	1.79144049730388e-05	1.92924361248110e-05	0.258620689655172	0.390804597701149	0.103448275862069	0.448275862068966	0.183908045977012	0.350574712643678
9.64621806240552e-06	2.20484984283555e-05	8.26818691063330e-06	4.13409345531665e-05	1.79144049730388e-05	1.92924361248110e-05	0.258620689655172	0.321839080459770	0.103448275862069	0.362068965517241	0.183908045977012	0.350574712643678
7.57917133474719e-06	1.86034205489249e-05	8.26818691063330e-06	4.13409345531665e-05	1.79144049730388e-05	1.30912959418361e-05	0.252873563218391	0.287356321839080	0.103448275862069	0.362068965517241	0.183908045977012	0.281609195402299
6.89015575886109e-06	1.44693270936083e-05	8.26818691063330e-06	4.13409345531665e-05	1.79144049730388e-05	1.30912959418361e-05	0.241379310344828	0.270114942528736	0.103448275862069	0.362068965517241	0.183908045977012	0.281609195402299
6.89015575886109e-06	1.17132647900638e-05	8.26818691063330e-06	2.75606230354443e-05	1.79144049730388e-05	8.26818691063330e-06	0.206896551724138	0.229885057471264	0.103448275862069	0.287356321839080	0.183908045977012	0.258620689655172
6.89015575886109e-06	8.95720248651941e-06	8.26818691063330e-06	2.75606230354443e-05	1.79144049730388e-05	8.26818691063330e-06	0.189655172413793	0.218390804597701	0.103448275862069	0.287356321839080	0.183908045977012	0.258620689655172
4.13409345531665e-06	6.20114018297498e-06	8.26818691063330e-06	2.75606230354443e-05	1.79144049730388e-05	6.89015575886109e-06	0.178160919540230	0.189655172413793	0.103448275862069	0.287356321839080	0.183908045977012	0.206896551724138
2.75606230354443e-06	5.51212460708887e-06	8.26818691063330e-06	2.13594828524694e-05	1.79144049730388e-05	6.89015575886109e-06	0.166666666666667	0.155172413793103	0.103448275862069	0.229885057471264	0.183908045977012	0.195402298850575
1.37803115177222e-06	4.13409345531665e-06	8.26818691063330e-06	2.13594828524694e-05	5.51212460708887e-06	6.89015575886109e-06	0.155172413793103	0.109195402298851	0.103448275862069	0.229885057471264	0.0574712643678161	0.195402298850575
1.37803115177222e-06	3.44507787943054e-06	8.26818691063330e-06	2.13594828524694e-05	5.51212460708887e-06	5.51212460708887e-06	0.137931034482759	0.0804597701149425	0.103448275862069	0.229885057471264	0.0574712643678161	0.160919540229885
6.89015575886108e-07	2.75606230354443e-06	8.26818691063330e-06	1.65363738212666e-05	5.51212460708887e-06	5.51212460708887e-06	0.120689655172414	0.0689655172413793	0.103448275862069	0.160919540229885	0.0574712643678161	0.160919540229885
0	6.89015575886108e-07	8.26818691063330e-06	1.65363738212666e-05	5.51212460708887e-06	5.51212460708887e-06	0.109195402298851	0.0574712643678161	0.103448275862069	0.160919540229885	0.0574712643678161	0.143678160919540
0	0	8.26818691063330e-06	1.65363738212666e-05	5.51212460708887e-06	2.75606230354443e-06	0.0689655172413793	0.0459770114942529	0.103448275862069	0.160919540229885	0.0574712643678161	0.103448275862069
0	0	8.26818691063330e-06	1.03352336382916e-05	5.51212460708887e-06	2.75606230354443e-06	0.0517241379310345	0.0344827586206897	0.103448275862069	0.120689655172414	0.0574712643678161	0.103448275862069
0	0	8.26818691063330e-06	1.03352336382916e-05	5.51212460708887e-06	1.37803115177222e-06	0.0517241379310345	0.0229885057471264	0.103448275862069	0.120689655172414	0.0574712643678161	0.0804597701149425
0	0	8.26818691063330e-06	1.03352336382916e-05	5.51212460708887e-06	1.37803115177222e-06	0.0402298850574713	0.0229885057471264	0.103448275862069	0.120689655172414	0.0574712643678161	0.0804597701149425
0	0	8.26818691063330e-06	5.51212460708887e-06	0	6.89015575886108e-07	0.0344827586206897	0.0172413793103448	0.103448275862069	0.0344827586206897	0.0172413793103448	0.0689655172413793
0	0	8.26818691063330e-06	5.51212460708887e-06	0	6.89015575886108e-07	0.0229885057471264	0.0172413793103448	0.103448275862069	0.0344827586206897	0.0172413793103448	0.0689655172413793
0	0	8.26818691063330e-06	5.51212460708887e-06	0	0	0.0172413793103448	0.0114942528735632	0.103448275862069	0.0344827586206897	0.0172413793103448	0.0402298850574713
0	0	8.26818691063330e-06	1.37803115177222e-06	0	0	0.0172413793103448	0.0114942528735632	0.103448275862069	0.0172413793103448	0.0172413793103448	0.0287356321839080
0	0	8.26818691063330e-06	1.37803115177222e-06	0	0	0.0114942528735632	0.00574712643678161	0.103448275862069	0.0172413793103448	0.0172413793103448	0.0287356321839080
0	0	8.26818691063330e-06	1.37803115177222e-06	0	0	0.00574712643678161	0.00574712643678161	0.103448275862069	0.0172413793103448	0.0172413793103448	0.0229885057471264
0	0	8.26818691063330e-06	0	0	0	0.00574712643678161	0.00574712643678161	0.103448275862069	0.00574712643678161	0.0172413793103448	0.0229885057471264
0	0	8.26818691063330e-06	0	0	0	0.00574712643678161	0.00574712643678161	0.103448275862069	0.00574712643678161	0.0172413793103448	0.00574712643678161
0	0	8.26818691063330e-06	0	0	0	0.00574712643678161	0.00574712643678161	0.103448275862069	0.00574712643678161	0.0172413793103448	0.00574712643678161


==> img/rocT3.txt <==
Xrx	Xrx-s	Xq	Xq-s	Xc	Xc-s	Yrx	Yrx-s	Yq	Yq-s	Yc	Yc-s
0.00225782470268300	0.00225782470268300	0.00225782470268300	0.00225782470268300	0.00225782470268300	0.00225782470268300	1	1	1	1	1	1
0.00169285178348860	0.00186303265061179	9.02578687981304e-05	0.00190299414977432	0.000727574881304013	0.00195949144169376	1	1	0.455284552845528	1	0.682926829268293	1
0.00110307517515883	0.000919114480738213	9.02578687981304e-05	0.000762024449547574	0.000727574881304013	0.00174245916175933	0.991869918699187	1	0.455284552845528	1	0.682926829268293	1
0.000344495682435612	0.000486427903599084	9.02578687981304e-05	0.000369988362935847	0.000727574881304013	0.00136971483336399	0.975609756097561	1	0.455284552845528	0.983739837398374	0.682926829268293	1
0.000202563461272140	0.000348629630624839	9.02578687981304e-05	0.000369988362935847	9.43918169873577e-05	0.000786139147318067	0.951219512195122	1	0.455284552845528	0.983739837398374	0.219512195121951	1
0.000152267091636541	0.000286620407786429	9.02578687981304e-05	0.000235635046785959	9.43918169873577e-05	0.000786139147318067	0.918699186991870	1	0.455284552845528	0.967479674796748	0.219512195121951	1
0.000119884497487593	0.000239768994975186	9.02578687981304e-05	0.000183960694420617	9.43918169873577e-05	0.000387213147057628	0.894308943089431	0.991869918699187	0.455284552845528	0.934959349593496	0.219512195121951	0.983739837398374
9.85257651765850e-05	0.000210142366285723	9.02578687981304e-05	0.000149511126177056	9.43918169873577e-05	0.000218410262664178	0.837398373983740	0.991869918699187	0.455284552845528	0.869918699186992	0.219512195121951	0.926829268292683
9.30138342576153e-05	0.000172936832582677	9.02578687981304e-05	0.000149511126177056	4.75404041761145e-05	0.000150889108906798	0.804878048780488	0.991869918699187	0.455284552845528	0.869918699186992	0.121951219512195	0.886178861788618
8.13009810548044e-05	0.000148822134812184	9.02578687981304e-05	0.000126774411136305	4.75404041761145e-05	0.000150889108906798	0.715447154471545	0.959349593495935	0.455284552845528	0.707317073170732	0.121951219512195	0.886178861788618
6.95881278519936e-05	0.000122640462947078	9.02578687981304e-05	0.000103348704730684	4.75404041761145e-05	0.000123329454311949	0.691056910569106	0.902439024390244	0.455284552845528	0.601626016260163	0.121951219512195	0.853658536585366
6.20092228384102e-05	0.000106793661555040	1.86027668515231e-05	0.000103348704730684	3.10046114192051e-05	0.000102659713365812	0.682926829268293	0.780487804878049	0.195121951219512	0.601626016260163	0.0813008130081301	0.788617886178862
5.09853610004706e-05	9.43918169873577e-05	1.86027668515231e-05	8.61239206089030e-05	3.10046114192051e-05	8.81908947035167e-05	0.666666666666667	0.739837398373984	0.195121951219512	0.544715447154472	0.0813008130081301	0.715447154471545
4.27174646220159e-05	7.99229983250620e-05	1.86027668515231e-05	7.23440933114785e-05	3.10046114192051e-05	8.81908947035167e-05	0.593495934959350	0.691056910569106	0.195121951219512	0.520325203252033	0.0813008130081301	0.715447154471545
3.78945250679173e-05	6.82101451222512e-05	1.86027668515231e-05	5.99422487437965e-05	3.10046114192051e-05	7.44110674060922e-05	0.569105691056911	0.634146341463415	0.195121951219512	0.422764227642276	0.0813008130081301	0.642276422764228
3.58275509733037e-05	6.06312401086677e-05	1.86027668515231e-05	5.99422487437965e-05	1.79137754866518e-05	6.26982142032814e-05	0.544715447154472	0.528455284552846	0.195121951219512	0.422764227642276	0.0487804878048781	0.577235772357724
3.03156200543339e-05	5.23633437302130e-05	1.86027668515231e-05	4.54734300815008e-05	1.79137754866518e-05	5.71862832843116e-05	0.479674796747968	0.463414634146342	0.195121951219512	0.349593495934959	0.0487804878048781	0.487804878048781
2.68706632299777e-05	4.75404041761145e-05	1.86027668515231e-05	3.65165423381749e-05	1.79137754866518e-05	5.71862832843116e-05	0.398373983739837	0.439024390243902	0.195121951219512	0.292682926829268	0.0487804878048781	0.487804878048781
2.20477236758792e-05	4.47844387166296e-05	1.86027668515231e-05	3.65165423381749e-05	1.03348704730684e-05	5.23633437302130e-05	0.333333333333333	0.390243902439024	0.195121951219512	0.292682926829268	0.0243902439024390	0.439024390243902
1.86027668515231e-05	3.85835164327886e-05	1.86027668515231e-05	3.23825941489475e-05	1.03348704730684e-05	4.20284732571447e-05	0.292682926829268	0.333333333333333	0.195121951219512	0.260162601626016	0.0243902439024390	0.357723577235772
1.58468013920382e-05	3.51385596084324e-05	1.86027668515231e-05	2.68706632299777e-05	1.03348704730684e-05	3.72055337030461e-05	0.268292682926829	0.292682926829268	0.195121951219512	0.235772357723577	0.0243902439024390	0.243902439024390
1.24018445676820e-05	3.23825941489475e-05	6.88991364871224e-06	2.41146977704928e-05	1.03348704730684e-05	3.72055337030461e-05	0.219512195121951	0.276422764227642	0.0325203252032520	0.178861788617886	0.0243902439024390	0.243902439024390
1.03348704730684e-05	2.48036891353641e-05	6.88991364871224e-06	2.41146977704928e-05	8.26789637845469e-06	3.23825941489475e-05	0.203252032520325	0.260162601626016	0.0325203252032520	0.178861788617886	0.0243902439024390	0.186991869918699
7.57890501358347e-06	2.20477236758792e-05	6.88991364871224e-06	2.20477236758792e-05	8.26789637845469e-06	2.82486459597202e-05	0.186991869918699	0.260162601626016	0.0325203252032520	0.121951219512195	0.0243902439024390	0.154471544715447
6.88991364871224e-06	2.06697409461367e-05	6.88991364871224e-06	1.86027668515231e-05	8.26789637845469e-06	2.34257064056216e-05	0.162601626016260	0.252032520325203	0.0325203252032520	0.0650406504065041	0.0243902439024390	0.130081300813008
4.82293955409857e-06	1.86027668515231e-05	6.88991364871224e-06	1.86027668515231e-05	8.26789637845469e-06	2.34257064056216e-05	0.138211382113821	0.235772357723577	0.0325203252032520	0.0650406504065041	0.0243902439024390	0.130081300813008
4.82293955409857e-06	1.58468013920382e-05	6.88991364871224e-06	1.65357927569094e-05	5.51193091896979e-06	1.92917582163943e-05	0.121951219512195	0.219512195121951	0.0325203252032520	0.0569105691056911	0.0162601626016260	0.121951219512195
4.13394818922734e-06	1.44688186622957e-05	6.88991364871224e-06	1.65357927569094e-05	5.51193091896979e-06	1.58468013920382e-05	0.113821138211382	0.195121951219512	0.0325203252032520	0.0569105691056911	0.0162601626016260	0.0894308943089431
4.13394818922734e-06	1.17128532028108e-05	6.88991364871224e-06	1.37798272974245e-05	5.51193091896979e-06	1.44688186622957e-05	0.0975609756097561	0.186991869918699	0.0325203252032520	0.0569105691056911	0.0162601626016260	0.0731707317073171
2.75596545948490e-06	6.88991364871224e-06	6.88991364871224e-06	1.37798272974245e-05	4.13394818922734e-06	1.30908359325533e-05	0.0731707317073171	0.170731707317073	0.0325203252032520	0.0569105691056911	0.00813008130081301	0.0731707317073171
2.75596545948490e-06	6.20092228384102e-06	6.88991364871224e-06	1.30908359325533e-05	4.13394818922734e-06	1.30908359325533e-05	0.0650406504065041	0.154471544715447	0.0325203252032520	0.0487804878048781	0.00813008130081301	0.0731707317073171
2.75596545948490e-06	6.20092228384102e-06	2.75596545948490e-06	1.24018445676820e-05	4.13394818922734e-06	1.10238618379396e-05	0.0650406504065041	0.146341463414634	0.00813008130081301	0.0487804878048781	0.00813008130081301	0.0569105691056911
2.06697409461367e-06	4.13394818922734e-06	2.75596545948490e-06	9.64587910819714e-06	4.13394818922734e-06	8.26789637845469e-06	0.0406504065040650	0.146341463414634	0.00813008130081301	0.0325203252032520	0.00813008130081301	0.0569105691056911
2.06697409461367e-06	2.75596545948490e-06	2.75596545948490e-06	9.64587910819714e-06	2.75596545948490e-06	6.88991364871224e-06	0.0406504065040650	0.138211382113821	0.00813008130081301	0.0325203252032520	0.00813008130081301	0.0325203252032520
2.06697409461367e-06	2.75596545948490e-06	2.75596545948490e-06	8.95688774332591e-06	2.75596545948490e-06	6.88991364871224e-06	0.0325203252032520	0.130081300813008	0.00813008130081301	0.0325203252032520	0.00813008130081301	0.0325203252032520
2.06697409461367e-06	2.06697409461367e-06	2.75596545948490e-06	7.57890501358347e-06	2.75596545948490e-06	6.20092228384102e-06	0.0325203252032520	0.121951219512195	0.00813008130081301	0.0162601626016260	0.00813008130081301	0.0243902439024390
2.06697409461367e-06	1.37798272974245e-06	2.75596545948490e-06	7.57890501358347e-06	1.37798272974245e-06	4.82293955409857e-06	0.0325203252032520	0.113821138211382	0.00813008130081301	0.0162601626016260	0	0.0243902439024390
2.06697409461367e-06	1.37798272974245e-06	2.75596545948490e-06	5.51193091896979e-06	1.37798272974245e-06	4.13394818922734e-06	0.0325203252032520	0.105691056910569	0.00813008130081301	0.00813008130081301	0	0.0162601626016260
2.06697409461367e-06	1.37798272974245e-06	2.75596545948490e-06	3.44495682435612e-06	1.37798272974245e-06	4.13394818922734e-06	0.0243902439024390	0.0894308943089431	0.00813008130081301	0.00813008130081301	0	0.0162601626016260
2.06697409461367e-06	1.37798272974245e-06	2.75596545948490e-06	2.75596545948490e-06	1.37798272974245e-06	2.75596545948490e-06	0.0243902439024390	0.0894308943089431	0.00813008130081301	0.00813008130081301	0	0.0162601626016260
2.06697409461367e-06	1.37798272974245e-06	2.75596545948490e-06	2.75596545948490e-06	1.37798272974245e-06	2.75596545948490e-06	0.0162601626016260	0.0731707317073171	0.00813008130081301	0.00813008130081301	0	0.0162601626016260
1.37798272974245e-06	6.88991364871224e-07	1.37798272974245e-06	2.75596545948490e-06	1.37798272974245e-06	2.75596545948490e-06	0.0162601626016260	0.0731707317073171	0	0.00813008130081301	0	0.00813008130081301
6.88991364871224e-07	6.88991364871224e-07	1.37798272974245e-06	2.75596545948490e-06	1.37798272974245e-06	2.75596545948490e-06	0.00813008130081301	0.0650406504065041	0	0.00813008130081301	0	0.00813008130081301
6.88991364871224e-07	6.88991364871224e-07	1.37798272974245e-06	2.75596545948490e-06	1.37798272974245e-06	1.37798272974245e-06	0.00813008130081301	0.0569105691056911	0	0.00813008130081301	0	0.00813008130081301
6.88991364871224e-07	6.88991364871224e-07	1.37798272974245e-06	2.06697409461367e-06	1.37798272974245e-06	1.37798272974245e-06	0.00813008130081301	0.0406504065040650	0	0	0	0
6.88991364871224e-07	6.88991364871224e-07	1.37798272974245e-06	2.06697409461367e-06	1.37798272974245e-06	1.37798272974245e-06	0.00813008130081301	0.0406504065040650	0	0	0	0
6.88991364871224e-07	0	1.37798272974245e-06	6.88991364871224e-07	1.37798272974245e-06	1.37798272974245e-06	0.00813008130081301	0.0325203252032520	0	0	0	0
6.88991364871224e-07	0	1.37798272974245e-06	6.88991364871224e-07	6.88991364871224e-07	1.37798272974245e-06	0.00813008130081301	0.0162601626016260	0	0	0	0
6.88991364871224e-07	0	1.37798272974245e-06	6.88991364871224e-07	6.88991364871224e-07	6.88991364871224e-07	0	0.0162601626016260	0	0	0	0
6.88991364871224e-07	0	1.37798272974245e-06	6.88991364871224e-07	6.88991364871224e-07	6.88991364871224e-07	0	0.00813008130081301	0	0	0	0
6.88991364871224e-07	0	1.37798272974245e-06	6.88991364871224e-07	6.88991364871224e-07	6.88991364871224e-07	0	0.00813008130081301	0	0	0	0


==> img/rocT4.txt <==
Xrx	Xrx-s	Xq	Xq-s	Xc	Xc-s	Yrx	Yrx-s	Yq	Yq-s	Yc	Yc-s
0.00218546555170259	0.00218546555170259	0.00218546555170259	0.00218546555170259	0.00218546555170259	0.00218546555170259	1	1	1	1	1	1
0.000179136520631360	0.000359651014498345	8.40563673731765e-05	0.000392033385535553	0.000321067763900822	0.000376186693325856	0.893805309734513	1	0.415929203539823	1	0.938053097345133	1
9.78360997294350e-05	0.000227365583878264	8.40563673731765e-05	0.000282484513303298	0.000110237858850068	0.000259058968297659	0.725663716814159	0.982300884955752	0.415929203539823	0.991150442477876	0.769911504424779	0.982300884955752
7.57885279594215e-05	0.000163978815039475	8.40563673731765e-05	0.000215652811375445	0.000110237858850068	0.000195672199458870	0.654867256637168	0.955752212389381	0.415929203539823	0.982300884955752	0.769911504424779	0.982300884955752
5.99418357497242e-05	0.000129529484148829	8.40563673731765e-05	0.000179825507249173	6.68317019278535e-05	0.000152955029154469	0.610619469026549	0.884955752212389	0.415929203539823	0.973451327433628	0.646017699115044	0.946902654867257
4.75400766290916e-05	0.000105414952525377	8.40563673731765e-05	0.000141242256651649	6.68317019278535e-05	0.000126084551059765	0.584070796460177	0.823008849557522	0.415929203539823	0.929203539823009	0.646017699115044	0.929203539823009
3.92722372153366e-05	8.88792736978670e-05	8.40563673731765e-05	0.000124706577824139	4.96070364825304e-05	0.000102659006054125	0.522123893805310	0.769911504424779	0.415929203539823	0.902654867256637	0.619469026548673	0.867256637168142
3.30713576550203e-05	7.92334610484861e-05	8.40563673731765e-05	9.50801532581833e-05	4.96070364825304e-05	7.71665011950473e-05	0.486725663716814	0.734513274336283	0.415929203539823	0.876106194690266	0.619469026548673	0.840707964601770
2.82484513303298e-05	6.68317019278535e-05	2.27365583878264e-05	8.54343406088024e-05	3.85832505975236e-05	6.13198089853501e-05	0.477876106194690	0.672566371681416	0.115044247787611	0.849557522123894	0.539823008849558	0.796460176991151
2.54925048590781e-05	6.06308223675372e-05	2.27365583878264e-05	7.30325814881698e-05	3.23823710372073e-05	5.30519695715950e-05	0.442477876106195	0.637168141592920	0.115044247787611	0.796460176991151	0.486725663716814	0.769911504424779
2.34255450056394e-05	5.09850097181562e-05	2.27365583878264e-05	6.82096751634793e-05	3.23823710372073e-05	4.96070364825304e-05	0.407079646017699	0.619469026548673	0.115044247787611	0.761061946902655	0.486725663716814	0.734513274336283
2.06695985343877e-05	4.20281836865883e-05	2.27365583878264e-05	6.06308223675372e-05	1.99806119165747e-05	4.47841301578400e-05	0.371681415929204	0.539823008849558	0.115044247787611	0.734513274336283	0.442477876106195	0.681415929203540
1.99806119165747e-05	3.58273041262720e-05	2.27365583878264e-05	5.51189294250338e-05	1.99806119165747e-05	4.06502104509624e-05	0.353982300884956	0.504424778761062	0.115044247787611	0.725663716814159	0.442477876106195	0.672566371681416
1.92916252987618e-05	3.10043978015815e-05	2.27365583878264e-05	4.75400766290916e-05	1.65356788275101e-05	3.44493308906461e-05	0.345132743362832	0.460176991150442	0.115044247787611	0.690265486725664	0.407079646017699	0.637168141592920
1.72246654453231e-05	2.20475717700135e-05	2.27365583878264e-05	4.27171703044012e-05	1.65356788275101e-05	3.30713576550203e-05	0.345132743362832	0.424778761061947	0.115044247787611	0.672566371681416	0.407079646017699	0.619469026548673
1.58466922096972e-05	1.79136520631360e-05	9.64581264938091e-06	4.13391970687753e-05	1.44687189740714e-05	3.03154111837686e-05	0.318584070796460	0.389380530973451	0.0353982300884956	0.654867256637168	0.345132743362832	0.610619469026549
1.30907457384455e-05	1.30907457384455e-05	9.64581264938091e-06	3.85832505975236e-05	1.44687189740714e-05	2.75594647125169e-05	0.300884955752212	0.300884955752212	0.0353982300884956	0.610619469026549	0.345132743362832	0.575221238938053
1.30907457384455e-05	9.64581264938091e-06	9.64581264938091e-06	3.65162907440849e-05	1.30907457384455e-05	2.34255450056394e-05	0.283185840707965	0.247787610619469	0.0353982300884956	0.610619469026549	0.318584070796460	0.557522123893805
1.17127725028197e-05	6.88986617812922e-06	9.64581264938091e-06	3.23823710372073e-05	9.64581264938091e-06	1.99806119165747e-05	0.274336283185841	0.203539823008850	0.0353982300884956	0.584070796460177	0.274336283185841	0.539823008849558
1.17127725028197e-05	3.44493308906461e-06	9.64581264938091e-06	2.89374379481427e-05	9.64581264938091e-06	1.58466922096972e-05	0.265486725663717	0.159292035398230	0.0353982300884956	0.566371681415929	0.274336283185841	0.522123893805310
1.03347992671938e-05	2.75594647125169e-06	9.64581264938091e-06	2.82484513303298e-05	8.26783941375507e-06	1.51577055918843e-05	0.247787610619469	0.132743362831858	0.0353982300884956	0.566371681415929	0.238938053097345	0.504424778761062
9.64581264938091e-06	2.75594647125169e-06	9.64581264938091e-06	2.54925048590781e-05	8.26783941375507e-06	1.44687189740714e-05	0.247787610619469	0.123893805309735	0.0353982300884956	0.513274336283186	0.238938053097345	0.477876106194690
6.88986617812922e-06	2.06695985343877e-06	5.51189294250338e-06	2.13585851522006e-05	7.57885279594214e-06	1.30907457384455e-05	0.230088495575221	0.106194690265487	0.0176991150442478	0.495575221238938	0.221238938053097	0.460176991150442
6.20087956031630e-06	1.37797323562584e-06	5.51189294250338e-06	2.06695985343877e-05	7.57885279594214e-06	1.17127725028197e-05	0.203539823008850	0.0884955752212389	0.0176991150442478	0.469026548672566	0.221238938053097	0.442477876106195
5.51189294250338e-06	6.88986617812922e-07	5.51189294250338e-06	2.06695985343877e-05	6.20087956031630e-06	9.64581264938091e-06	0.203539823008850	0.0707964601769912	0.0176991150442478	0.442477876106195	0.203539823008850	0.424778761061947
5.51189294250338e-06	6.88986617812922e-07	5.51189294250338e-06	1.51577055918843e-05	6.20087956031630e-06	9.64581264938091e-06	0.194690265486726	0.0619469026548673	0.0176991150442478	0.415929203539823	0.203539823008850	0.424778761061947
5.51189294250338e-06	0	5.51189294250338e-06	1.44687189740714e-05	5.51189294250338e-06	8.95682603156799e-06	0.185840707964602	0.0619469026548673	0.0176991150442478	0.398230088495575	0.185840707964602	0.415929203539823
4.82290632469046e-06	0	5.51189294250338e-06	1.30907457384455e-05	4.13391970687753e-06	8.26783941375507e-06	0.176991150442478	0.0353982300884956	0.0176991150442478	0.389380530973451	0.185840707964602	0.389380530973451
4.13391970687753e-06	0	5.51189294250338e-06	1.03347992671938e-05	4.13391970687753e-06	8.26783941375507e-06	0.168141592920354	0.0265486725663717	0.0176991150442478	0.345132743362832	0.185840707964602	0.371681415929204
4.13391970687753e-06	0	3.44493308906461e-06	8.26783941375507e-06	2.06695985343877e-06	7.57885279594214e-06	0.168141592920354	0.0265486725663717	0.0176991150442478	0.336283185840708	0.176991150442478	0.362831858407080
2.75594647125169e-06	0	3.44493308906461e-06	8.26783941375507e-06	2.06695985343877e-06	7.57885279594214e-06	0.141592920353982	0.0265486725663717	0.0176991150442478	0.336283185840708	0.176991150442478	0.353982300884956
2.75594647125169e-06	0	3.44493308906461e-06	8.26783941375507e-06	2.06695985343877e-06	6.88986617812922e-06	0.141592920353982	0.0265486725663717	0.0176991150442478	0.292035398230089	0.150442477876106	0.300884955752212
2.06695985343877e-06	0	3.44493308906461e-06	6.88986617812922e-06	2.06695985343877e-06	4.82290632469046e-06	0.141592920353982	0.00884955752212389	0.0176991150442478	0.265486725663717	0.150442477876106	0.274336283185841
6.88986617812922e-07	0	3.44493308906461e-06	6.20087956031630e-06	0	2.75594647125169e-06	0.132743362831858	0.00884955752212389	0.0176991150442478	0.230088495575221	0.141592920353982	0.256637168141593
6.88986617812922e-07	0	3.44493308906461e-06	4.82290632469046e-06	0	2.06695985343877e-06	0.132743362831858	0.00884955752212389	0.0176991150442478	0.203539823008850	0.132743362831858	0.230088495575221
6.88986617812922e-07	0	3.44493308906461e-06	4.13391970687753e-06	0	2.06695985343877e-06	0.115044247787611	0.00884955752212389	0.0176991150442478	0.194690265486726	0.132743362831858	0.230088495575221
6.88986617812922e-07	0	1.37797323562584e-06	2.75594647125169e-06	0	1.37797323562584e-06	0.0973451327433628	0.00884955752212389	0.0176991150442478	0.176991150442478	0.123893805309735	0.203539823008850
6.88986617812922e-07	0	1.37797323562584e-06	2.75594647125169e-06	0	1.37797323562584e-06	0.0884955752212389	0.00884955752212389	0.0176991150442478	0.141592920353982	0.123893805309735	0.168141592920354
0	0	1.37797323562584e-06	1.37797323562584e-06	0	6.88986617812922e-07	0.0796460176991150	0.00884955752212389	0.0176991150442478	0.123893805309735	0.115044247787611	0.159292035398230
0	0	1.37797323562584e-06	1.37797323562584e-06	0	6.88986617812922e-07	0.0796460176991150	0.00884955752212389	0.0176991150442478	0.106194690265487	0.115044247787611	0.141592920353982
0	0	1.37797323562584e-06	1.37797323562584e-06	0	6.88986617812922e-07	0.0796460176991150	0.00884955752212389	0.0176991150442478	0.0973451327433628	0.0796460176991150	0.123893805309735
0	0	1.37797323562584e-06	1.37797323562584e-06	0	6.88986617812922e-07	0.0796460176991150	0.00884955752212389	0.0176991150442478	0.0707964601769912	0.0796460176991150	0.0884955752212389
0	0	1.37797323562584e-06	6.88986617812922e-07	0	0	0.0707964601769912	0.00884955752212389	0.0176991150442478	0.0619469026548673	0.0530973451327434	0.0796460176991150
0	0	0	6.88986617812922e-07	0	0	0.0442477876106195	0.00884955752212389	0.00884955752212389	0.0442477876106195	0.0442477876106195	0.0707964601769912
0	0	0	6.88986617812922e-07	0	0	0.0353982300884956	0.00884955752212389	0.00884955752212389	0.0353982300884956	0.0442477876106195	0.0442477876106195
0	0	0	6.88986617812922e-07	0	0	0.0353982300884956	0.00884955752212389	0.00884955752212389	0.0265486725663717	0.0442477876106195	0.0353982300884956
0	0	0	6.88986617812922e-07	0	0	0.0265486725663717	0.00884955752212389	0.00884955752212389	0.0265486725663717	0.0442477876106195	0.0176991150442478
0	0	0	0	0	0	0.0176991150442478	0.00884955752212389	0.00884955752212389	0.0176991150442478	0.0265486725663717	0.00884955752212389
0	0	0	0	0	0	0.0176991150442478	0.00884955752212389	0.00884955752212389	0.0176991150442478	0.0265486725663717	0.00884955752212389
0	0	0	0	0	0	0.00884955752212389	0.00884955752212389	0.00884955752212389	0.00884955752212389	0.0176991150442478	0.00884955752212389
0	0	0	0	0	0	0.00884955752212389	0.00884955752212389	0.00884955752212389	0.00884955752212389	0.0176991150442478	0.00884955752212389


==> img/rocT5.txt <==
Xrx	Xrx-s	Xq	Xq-s	Xc	Xc-s	Yrx	Yrx-s	Yq	Yq-s	Yc	Yc-s
0.00230054850753724	0.00230054850753724	0.00230054850753724	0.00230054850753724	0.00230054850753724	0.00230054850753724	1	1	1	1	1	1
0.000233568716398660	0.000456113540577914	0.000137109659478859	0.000440266695512518	0.000257683480628610	0.000383080254624351	1	1	0.818897637795276	1	0.992125984251969	1
0.000170870329400789	0.000354142537548410	0.000137109659478859	0.000361032470185539	0.000147444558434552	0.000312113948461926	0.952755905511811	1	0.818897637795276	1	0.905511811023622	1
0.000137109659478859	0.000281109251594847	0.000137109659478859	0.000308668982143362	9.92150299746519e-05	0.000265951399793164	0.921259842519685	0.992125984251969	0.818897637795276	1	0.818897637795276	1
0.000112305901985196	0.000236324689453511	0.000137109659478859	0.000276975292012570	9.92150299746519e-05	0.000230123750080095	0.881889763779528	0.960629921259843	0.818897637795276	1	0.818897637795276	0.992125984251969
9.85260367109391e-05	0.000205319992586432	5.58084543607417e-05	0.000249415561464056	7.51002657447018e-05	0.000204630999322720	0.834645669291339	0.929133858267717	0.433070866141732	0.992125984251969	0.732283464566929	0.976377952755906
8.95691242826719e-05	0.000173626302455641	5.58084543607417e-05	0.000224611803970393	6.26983869978703e-05	0.000183961201411334	0.826771653543307	0.881889763779528	0.433070866141732	0.984251968503937	0.590551181102362	0.960629921259843
7.85452320632661e-05	0.000143999592115988	5.58084543607417e-05	0.000207386972377571	6.26983869978703e-05	0.000166736369818512	0.787401574803150	0.826771653543307	0.433070866141732	0.976377952755906	0.590551181102362	0.944881889763780
6.95883196349989e-05	0.000121951807677176	5.58084543607417e-05	0.000182583214883908	4.96075149873260e-05	0.000150889524753117	0.732283464566929	0.779527559055118	0.433070866141732	0.952755905511811	0.480314960629921	0.921259842519685
6.20093937341575e-05	0.000101971003029503	5.58084543607417e-05	0.000167425363082225	4.27175823501974e-05	0.000139176639269998	0.716535433070866	0.700787401574803	0.433070866141732	0.937007874015748	0.417322834645669	0.889763779527559
5.37414745696031e-05	9.02581175463848e-05	3.16936901307916e-05	0.000154334491071681	4.27175823501974e-05	0.000127463753786879	0.677165354330709	0.590551181102362	0.212598425196850	0.905511811023622	0.417322834645669	0.881889763779528
4.68515419324745e-05	7.99232185906918e-05	3.16936901307916e-05	0.000145377578643414	3.51386564493559e-05	0.000115750868303761	0.637795275590551	0.503937007874016	0.212598425196850	0.881889763779528	0.346456692913386	0.850393700787402
4.27175823501974e-05	7.30332859535632e-05	3.16936901307916e-05	0.000138487646006285	2.82487238122273e-05	0.000108860935666632	0.622047244094488	0.409448818897638	0.212598425196850	0.858267716535433	0.259842519685039	0.826771653543307
3.44496631856430e-05	6.33873802615832e-05	3.16936901307916e-05	0.000128152747050592	2.82487238122273e-05	0.000100593016502078	0.598425196850394	0.275590551181102	0.212598425196850	0.834645669291339	0.259842519685039	0.803149606299213
3.23826833945045e-05	5.71864408881674e-05	1.58468450653958e-05	0.000118506841358612	2.13587911750987e-05	9.30140906012362e-05	0.543307086614173	0.212598425196850	0.110236220472441	0.795275590551181	0.220472440944882	0.771653543307087
3.10046968670787e-05	5.02965082510388e-05	1.58468450653958e-05	0.000107482949139206	1.79138248565344e-05	8.75021444915333e-05	0.519685039370079	0.173228346456693	0.110236220472441	0.755905511811024	0.165354330708661	0.771653543307087
2.82487238122273e-05	4.89185217236131e-05	1.58468450653958e-05	0.000103348989556929	1.79138248565344e-05	8.19901983818304e-05	0.503937007874016	0.157480314960630	0.110236220472441	0.716535433070866	0.165354330708661	0.748031496062992
2.61817440210887e-05	3.78946295042073e-05	1.58468450653958e-05	9.50810703923748e-05	1.44688585379701e-05	7.44112724809890e-05	0.433070866141732	0.125984251968504	0.110236220472441	0.692913385826772	0.125984251968504	0.732283464566929
2.48037574936630e-05	3.51386564493559e-05	1.58468450653958e-05	8.88801310189590e-05	1.24018787468315e-05	6.61433533164346e-05	0.401574803149606	0.118110236220472	0.110236220472441	0.622047244094488	0.0944881889763780	0.716535433070866
2.34257709662373e-05	3.03157036033659e-05	1.03348989556929e-05	8.33681849092561e-05	1.24018787468315e-05	6.06314072067317e-05	0.377952755905512	0.0944881889763780	0.0708661417322835	0.543307086614173	0.0944881889763780	0.685039370078740
2.27367777025244e-05	2.61817440210887e-05	1.03348989556929e-05	7.71672455358404e-05	1.03348989556929e-05	5.58084543607417e-05	0.346456692913386	0.0866141732283465	0.0708661417322835	0.464566929133858	0.0708661417322835	0.653543307086614
2.13587911750987e-05	2.41147642299501e-05	1.03348989556929e-05	7.23442926898504e-05	9.64590569198005e-06	5.16744947784646e-05	0.322834645669291	0.0787401574803150	0.0708661417322835	0.425196850393701	0.0708661417322835	0.622047244094488
1.86028181202472e-05	1.92918113839601e-05	1.03348989556929e-05	6.82103331075732e-05	9.64590569198005e-06	4.89185217236131e-05	0.299212598425197	0.0629921259842520	0.0708661417322835	0.370078740157480	0.0708661417322835	0.582677165354331
1.65358383291087e-05	1.65358383291087e-05	8.95691242826719e-06	6.54543600527218e-05	8.95691242826719e-06	4.54735554050488e-05	0.275590551181102	0.0472440944881890	0.0393700787401575	0.314960629921260	0.0551181102362205	0.566929133858268
1.58468450653958e-05	1.51578518016829e-05	8.95691242826719e-06	5.78754341518803e-05	7.57892590084147e-06	4.13395958227716e-05	0.244094488188976	0.0393700787401575	0.0393700787401575	0.267716535433071	0.0393700787401575	0.527559055118110
1.37798652742572e-05	1.30908720105444e-05	8.95691242826719e-06	5.58084543607417e-05	7.57892590084147e-06	3.72056362404945e-05	0.228346456692913	0.0314960629921260	0.0393700787401575	0.251968503937008	0.0393700787401575	0.488188976377953
1.24018787468315e-05	1.10238922194058e-05	8.95691242826719e-06	5.23634880421774e-05	6.88993263712861e-06	3.44496631856430e-05	0.204724409448819	0.0314960629921260	0.0393700787401575	0.228346456692913	0.0393700787401575	0.425196850393701
1.17128854831186e-05	7.57892590084147e-06	8.95691242826719e-06	4.82295284599002e-05	5.51194610970289e-06	3.03157036033659e-05	0.165354330708661	0.0314960629921260	0.0393700787401575	0.220472440944882	0.0393700787401575	0.401574803149606
1.17128854831186e-05	6.88993263712861e-06	6.88993263712861e-06	4.54735554050488e-05	5.51194610970289e-06	2.54927507573758e-05	0.141732283464567	0.0314960629921260	0.0157480314960630	0.181102362204724	0.0393700787401575	0.362204724409449
1.10238922194058e-05	6.88993263712861e-06	6.88993263712861e-06	4.13395958227716e-05	5.51194610970289e-06	2.34257709662373e-05	0.118110236220472	0.0314960629921260	0.0157480314960630	0.141732283464567	0.0393700787401575	0.322834645669291
1.03348989556929e-05	6.20093937341575e-06	6.88993263712861e-06	3.58276497130688e-05	5.51194610970289e-06	2.13587911750987e-05	0.118110236220472	0.0236220472440945	0.0157480314960630	0.141732283464567	0.0157480314960630	0.314960629921260
8.95691242826719e-06	4.13395958227716e-06	6.88993263712861e-06	3.10046968670787e-05	4.13395958227716e-06	2.06697979113858e-05	0.110236220472441	0.00787401574803150	0.0157480314960630	0.110236220472441	0	0.267716535433071
7.57892590084147e-06	3.44496631856430e-06	4.82295284599003e-06	2.96267103396530e-05	4.13395958227716e-06	1.79138248565344e-05	0.0944881889763780	0.00787401574803150	0	0.0787401574803150	0	0.220472440944882
6.88993263712861e-06	2.75597305485144e-06	4.82295284599003e-06	2.82487238122273e-05	3.44496631856430e-06	1.72248315928215e-05	0.0866141732283465	0.00787401574803150	0	0.0629921259842520	0	0.181102362204724
6.20093937341575e-06	2.75597305485144e-06	4.82295284599003e-06	2.48037574936630e-05	3.44496631856430e-06	1.72248315928215e-05	0.0787401574803150	0.00787401574803150	0	0.0393700787401575	0	0.149606299212598
6.20093937341575e-06	2.75597305485144e-06	4.82295284599003e-06	2.41147642299501e-05	3.44496631856430e-06	1.51578518016829e-05	0.0629921259842520	0.00787401574803150	0	0.0393700787401575	0	0.125984251968504
5.51194610970289e-06	2.75597305485144e-06	4.82295284599003e-06	2.20477844388115e-05	2.06697979113858e-06	1.37798652742572e-05	0.0393700787401575	0.00787401574803150	0	0.0236220472440945	0	0.110236220472441
4.13395958227716e-06	2.75597305485144e-06	1.37798652742572e-06	1.86028181202472e-05	1.37798652742572e-06	1.30908720105444e-05	0.0393700787401575	0.00787401574803150	0	0.0157480314960630	0	0.102362204724409
4.13395958227716e-06	2.06697979113858e-06	1.37798652742572e-06	1.37798652742572e-05	1.37798652742572e-06	1.17128854831186e-05	0.0314960629921260	0.00787401574803150	0	0.0157480314960630	0	0.0866141732283465
2.75597305485144e-06	1.37798652742572e-06	1.37798652742572e-06	1.24018787468315e-05	6.88993263712861e-07	9.64590569198005e-06	0.0314960629921260	0.00787401574803150	0	0.00787401574803150	0	0.0629921259842520
2.75597305485144e-06	6.88993263712861e-07	1.37798652742572e-06	1.17128854831186e-05	6.88993263712861e-07	8.95691242826719e-06	0.0157480314960630	0.00787401574803150	0	0.00787401574803150	0	0.0551181102362205
2.75597305485144e-06	6.88993263712861e-07	6.88993263712861e-07	9.64590569198005e-06	6.88993263712861e-07	8.95691242826719e-06	0.0157480314960630	0.00787401574803150	0	0.00787401574803150	0	0.0314960629921260
2.75597305485144e-06	6.88993263712861e-07	6.88993263712861e-07	7.57892590084147e-06	6.88993263712861e-07	7.57892590084147e-06	0.00787401574803150	0.00787401574803150	0	0.00787401574803150	0	0.0236220472440945
1.37798652742572e-06	6.88993263712861e-07	6.88993263712861e-07	6.20093937341575e-06	6.88993263712861e-07	5.51194610970289e-06	0.00787401574803150	0.00787401574803150	0	0	0	0.0157480314960630
1.37798652742572e-06	6.88993263712861e-07	6.88993263712861e-07	6.20093937341575e-06	6.88993263712861e-07	3.44496631856430e-06	0	0.00787401574803150	0	0	0	0.00787401574803150
1.37798652742572e-06	6.88993263712861e-07	6.88993263712861e-07	4.13395958227716e-06	6.88993263712861e-07	2.06697979113858e-06	0	0	0	0	0	0.00787401574803150
1.37798652742572e-06	6.88993263712861e-07	6.88993263712861e-07	4.13395958227716e-06	6.88993263712861e-07	2.06697979113858e-06	0	0	0	0	0	0
6.88993263712861e-07	6.88993263712861e-07	6.88993263712861e-07	3.44496631856430e-06	6.88993263712861e-07	1.37798652742572e-06	0	0	0	0	0	0
6.88993263712861e-07	6.88993263712861e-07	6.88993263712861e-07	2.06697979113858e-06	6.88993263712861e-07	1.37798652742572e-06	0	0	0	0	0	0
6.88993263712861e-07	6.88993263712861e-07	6.88993263712861e-07	2.06697979113858e-06	6.88993263712861e-07	1.37798652742572e-06	0	0	0	0	0	0
6.88993263712861e-07	6.88993263712861e-07	6.88993263712861e-07	6.88993263712861e-07	6.88993263712861e-07	6.88993263712861e-07	0	0	0	0	0	0


==> img/rocT6.txt <==
Xrx	Xrx-s	Xq	Xq-s	Xc	Xc-s	Yrx	Yrx-s	Yq	Yq-s	Yc	Yc-s
0.00260092269024285	0.00260092269024285	0.00260092269024285	0.00260092269024285	0.00260092269024285	0.00260092269024285	1	1	1	1	1	1
0.000771664480283973	0.00178447411065669	2.34255288657635e-05	0.00143515813609957	0.000423726478013074	0.00189746783812684	1	1	0.678571428571429	1	1	1
0.000362406711276223	0.00113062626084464	2.34255288657635e-05	0.00143515813609957	0.000423726478013074	0.000853653831314145	1	1	0.678571428571429	1	1	1
0.000261125748238951	0.000822649454874164	2.34255288657635e-05	0.00143515813609957	0.000423726478013074	0.000474711452603265	1	1	0.678571428571429	1	1	1
0.000191538147784772	0.000626288404087617	2.34255288657635e-05	0.000522251496477903	0.000127462436475478	0.000342426113126013	0.982142857142857	1	0.678571428571429	1	0.866071428571429	1
0.000163289715917233	0.000512605690474353	2.34255288657635e-05	0.000522251496477903	0.000127462436475478	0.000342426113126013	0.982142857142857	1	0.678571428571429	1	0.866071428571429	1
0.000137108242479027	0.000447152006878838	2.34255288657635e-05	0.000522251496477903	0.000127462436475478	0.000272149526528722	0.973214285714286	1	0.678571428571429	1	0.866071428571429	1
0.000112993727470153	0.000400300949147311	2.34255288657635e-05	0.000358272794417559	6.47646974524048e-05	0.000234944274800745	0.928571428571429	1	0.678571428571429	1	0.732142857142857	0.991071428571429
9.30131293199431e-05	0.000361028738990001	2.34255288657635e-05	0.000358272794417559	6.47646974524048e-05	0.000203939898360764	0.910714285714286	1	0.678571428571429	1	0.732142857142857	0.991071428571429
7.37215173128438e-05	0.000331402334836242	2.34255288657635e-05	0.000358272794417559	6.47646974524048e-05	0.000182581327924333	0.892857142857143	1	0.678571428571429	1	0.732142857142857	0.982142857142857
6.33867251661835e-05	0.000292819110822043	2.34255288657635e-05	0.000358272794417559	4.34061270159735e-05	0.000182581327924333	0.866071428571429	1	0.678571428571429	1	0.580357142857143	0.982142857142857
5.16739607333017e-05	0.000264570678954505	2.34255288657635e-05	0.000283173304818494	4.34061270159735e-05	0.000157088840629237	0.821428571428571	1	0.678571428571429	1	0.580357142857143	0.946428571428571
4.34061270159735e-05	0.000237700219373188	2.34255288657635e-05	0.000283173304818494	4.34061270159735e-05	0.000139175200908359	0.794642857142857	1	0.678571428571429	1	0.580357142857143	0.946428571428571
3.58272794417559e-05	0.000212207732078092	2.34255288657635e-05	0.000283173304818494	3.51382932986452e-05	0.000122639533473703	0.776785714285714	1	0.678571428571429	1	0.464285714285714	0.928571428571429
3.03153902968704e-05	0.000191538147784772	2.34255288657635e-05	0.000217719621222978	3.51382932986452e-05	0.000122639533473703	0.758928571428571	1	0.678571428571429	0.982142857142857	0.464285714285714	0.928571428571429
2.68704595813169e-05	0.000166734646632787	2.34255288657635e-05	0.000217719621222978	3.51382932986452e-05	0.000108170824468378	0.750000000000000	1	0.678571428571429	0.982142857142857	0.464285714285714	0.901785714285714
1.86026258639886e-05	0.000149509993055020	2.34255288657635e-05	0.000217719621222978	2.75594457244276e-05	9.23241431768324e-05	0.714285714285714	1	0.678571428571429	0.982142857142857	0.258928571428571	0.875000000000000
1.51576951484352e-05	0.000131596353334142	2.34255288657635e-05	0.000170179577348340	2.75594457244276e-05	7.99223926008400e-05	0.660714285714286	1	0.678571428571429	0.973214285714286	0.258928571428571	0.857142857142857
1.30907367191031e-05	0.000114371699756375	2.34255288657635e-05	0.000170179577348340	2.75594457244276e-05	6.68316558817369e-05	0.642857142857143	0.991071428571429	0.678571428571429	0.973214285714286	0.258928571428571	0.839285714285714
1.10237782897710e-05	0.000105414879895936	2.34255288657635e-05	0.000170179577348340	1.79136397208779e-05	6.68316558817369e-05	0.598214285714286	0.991071428571429	0.678571428571429	0.973214285714286	0.133928571428571	0.839285714285714
8.95681986043897e-06	9.23241431768324e-05	2.34255288657635e-05	0.000170179577348340	1.79136397208779e-05	5.30519330195231e-05	0.571428571428571	0.955357142857143	0.678571428571429	0.973214285714286	0.133928571428571	0.776785714285714
8.95681986043897e-06	7.44105034559545e-05	2.34255288657635e-05	0.000126773450332367	1.79136397208779e-05	4.82290300177483e-05	0.535714285714286	0.901785714285714	0.678571428571429	0.964285714285714	0.133928571428571	0.723214285714286
8.26783371732828e-06	6.20087528799621e-05	2.34255288657635e-05	0.000126773450332367	1.37797228622138e-05	4.40951131590841e-05	0.517857142857143	0.892857142857143	0.678571428571429	0.964285714285714	0.0892857142857143	0.714285714285714
6.20087528799621e-06	5.09849745901910e-05	2.34255288657635e-05	0.000126773450332367	1.37797228622138e-05	4.40951131590841e-05	0.473214285714286	0.848214285714286	0.678571428571429	0.964285714285714	0.0892857142857143	0.714285714285714
5.51188914488552e-06	4.27171408728628e-05	2.34255288657635e-05	9.71470461786073e-05	1.37797228622138e-05	4.06501824435307e-05	0.437500000000000	0.785714285714286	0.678571428571429	0.875000000000000	0.0892857142857143	0.642857142857143
4.82290300177483e-06	3.23823487262024e-05	2.34255288657635e-05	9.71470461786073e-05	1.37797228622138e-05	3.78942378710879e-05	0.383928571428571	0.705357142857143	0.678571428571429	0.875000000000000	0.0892857142857143	0.589285714285714
4.13391685866414e-06	2.34255288657635e-05	0	9.71470461786073e-05	1.03347921466603e-05	3.37603210124238e-05	0.321428571428571	0.580357142857143	0.0178571428571429	0.875000000000000	0.0357142857142857	0.580357142857143
2.75594457244276e-06	1.92916120070993e-05	0	5.92528083075193e-05	1.03347921466603e-05	3.03153902968704e-05	0.285714285714286	0.544642857142857	0.0178571428571429	0.830357142857143	0.0357142857142857	0.526785714285714
2.06695842933207e-06	1.44687090053245e-05	0	5.92528083075193e-05	1.03347921466603e-05	3.03153902968704e-05	0.267857142857143	0.455357142857143	0.0178571428571429	0.830357142857143	0.0357142857142857	0.526785714285714
2.06695842933207e-06	8.95681986043897e-06	0	5.92528083075193e-05	5.51188914488552e-06	2.68704595813169e-05	0.241071428571429	0.401785714285714	0.0178571428571429	0.830357142857143	0	0.500000000000000
1.37797228622138e-06	7.57884757421759e-06	0	5.92528083075193e-05	5.51188914488552e-06	2.06695842933207e-05	0.196428571428571	0.339285714285714	0.0178571428571429	0.830357142857143	0	0.464285714285714
1.37797228622138e-06	5.51188914488552e-06	0	3.51382932986452e-05	5.51188914488552e-06	1.72246535777672e-05	0.187500000000000	0.312500000000000	0.0178571428571429	0.669642857142857	0	0.437500000000000
6.88986143110690e-07	4.82290300177483e-06	0	3.51382932986452e-05	4.13391685866414e-06	1.72246535777672e-05	0.151785714285714	0.250000000000000	0.0178571428571429	0.669642857142857	0	0.437500000000000
6.88986143110690e-07	2.75594457244276e-06	0	3.51382932986452e-05	4.13391685866414e-06	1.51576951484352e-05	0.142857142857143	0.178571428571429	0.0178571428571429	0.669642857142857	0	0.392857142857143
6.88986143110690e-07	2.06695842933207e-06	0	1.03347921466603e-05	4.13391685866414e-06	1.24017505759924e-05	0.142857142857143	0.133928571428571	0.0178571428571429	0.464285714285714	0	0.321428571428571
6.88986143110690e-07	2.06695842933207e-06	0	1.03347921466603e-05	3.44493071555345e-06	1.17127644328817e-05	0.125000000000000	0.125000000000000	0.0178571428571429	0.464285714285714	0	0.285714285714286
6.88986143110690e-07	2.06695842933207e-06	0	1.03347921466603e-05	3.44493071555345e-06	1.17127644328817e-05	0.107142857142857	0.0982142857142857	0.0178571428571429	0.464285714285714	0	0.250000000000000
6.88986143110690e-07	1.37797228622138e-06	0	2.06695842933207e-06	3.44493071555345e-06	1.17127644328817e-05	0.107142857142857	0.0714285714285714	0.0178571428571429	0.303571428571429	0	0.250000000000000
6.88986143110690e-07	1.37797228622138e-06	0	2.06695842933207e-06	1.37797228622138e-06	8.95681986043897e-06	0.0803571428571429	0.0625000000000000	0.0178571428571429	0.303571428571429	0	0.178571428571429
0	0	0	2.06695842933207e-06	1.37797228622138e-06	4.82290300177483e-06	0.0535714285714286	0.0446428571428571	0.0178571428571429	0.303571428571429	0	0.142857142857143
0	0	0	2.06695842933207e-06	1.37797228622138e-06	4.82290300177483e-06	0.0446428571428571	0.0357142857142857	0.0178571428571429	0.303571428571429	0	0.116071428571429
0	0	0	6.88986143110690e-07	6.88986143110690e-07	4.82290300177483e-06	0.0357142857142857	0.0357142857142857	0.0178571428571429	0.133928571428571	0	0.116071428571429
0	0	0	6.88986143110690e-07	6.88986143110690e-07	2.75594457244276e-06	0.0357142857142857	0.0267857142857143	0.0178571428571429	0.133928571428571	0	0.0982142857142857
0	0	0	6.88986143110690e-07	6.88986143110690e-07	2.06695842933207e-06	0.0357142857142857	0.0267857142857143	0.0178571428571429	0.133928571428571	0	0.0892857142857143
0	0	0	0	6.88986143110690e-07	2.06695842933207e-06	0.00892857142857143	0.0267857142857143	0.0178571428571429	0.0803571428571429	0	0.0714285714285714
0	0	0	0	6.88986143110690e-07	2.06695842933207e-06	0.00892857142857143	0.0178571428571429	0.0178571428571429	0.0803571428571429	0	0.0625000000000000
0	0	0	0	6.88986143110690e-07	2.06695842933207e-06	0.00892857142857143	0.00892857142857143	0.0178571428571429	0.0803571428571429	0	0.0625000000000000
0	0	0	0	6.88986143110690e-07	1.37797228622138e-06	0.00892857142857143	0.00892857142857143	0.0178571428571429	0.0178571428571429	0	0.0535714285714286
0	0	0	0	6.88986143110690e-07	1.37797228622138e-06	0.00892857142857143	0.00892857142857143	0.0178571428571429	0.0178571428571429	0	0.0178571428571429
0	0	0	0	6.88986143110690e-07	1.37797228622138e-06	0.00892857142857143	0.00892857142857143	0.0178571428571429	0.0178571428571429	0	0.00892857142857143
0	0	0	0	6.88986143110690e-07	1.37797228622138e-06	0.00892857142857143	0.00892857142857143	0.0178571428571429	0.0178571428571429	0	0.00892857142857143


==> img/rocT7.txt <==
Xrx	Xrx-s	Xq	Xq-s	Xc	Xc-s	Yrx	Yrx-s	Yq	Yq-s	Yc	Yc-s
0.00137030941159369	0.00137030941159369	0.00137030941159369	0.00137030941159369	0.00137030941159369	0.00137030941159369	1	1	1	1	1	1
0.000151567657390956	0.000297623763604058	0.000152256601288187	0.000305891090370838	0.000122632013707228	0.000303135314781911	1	1	0.913043478260870	1	0.869565217391304	1
8.54290432567205e-05	0.000179125413280220	0.000152256601288187	0.000179125413280220	8.12953798733308e-05	0.000179814357177452	0.956521739130435	1	0.913043478260870	1	0.695652173913044	1
6.54496702370036e-05	0.000143300330624176	5.85602312646874e-05	0.000141233498932481	6.26938946480771e-05	0.000140544555035250	0.869565217391304	1	0.739130434782609	1	0.695652173913044	1
5.02929044979080e-05	0.000108853135762595	5.85602312646874e-05	0.000117809406426606	5.16707922923713e-05	0.000111608911351522	0.869565217391304	1	0.739130434782609	1	0.652173913043478	1
4.34034655255919e-05	9.50742578179631e-05	3.72029704505073e-05	9.85189773041212e-05	3.58250826560441e-05	9.78300334068896e-05	0.695652173913044	1	0.608695652173913	1	0.608695652173913	1
3.51361387588125e-05	8.12953798733308e-05	3.72029704505073e-05	8.81848188456469e-05	3.23803631698860e-05	8.47400993594889e-05	0.608695652173913	0.956521739130435	0.608695652173913	1	0.521739130434783	1
2.96245875809595e-05	7.02722775176249e-05	3.72029704505073e-05	7.78506603871727e-05	2.96245875809595e-05	7.71617164899411e-05	0.521739130434783	0.956521739130435	0.608695652173913	1	0.521739130434783	0.956521739130435
2.61798680948014e-05	5.99381190591507e-05	2.82466997864963e-05	6.68275580314668e-05	2.68688119920331e-05	6.82054458259301e-05	0.478260869565217	0.913043478260870	0.565217391304348	0.956521739130435	0.478260869565217	0.956521739130435
2.34240925058750e-05	5.16707922923713e-05	2.82466997864963e-05	6.26938946480771e-05	2.27351486086434e-05	5.99381190591507e-05	0.478260869565217	0.826086956521739	0.565217391304348	0.956521739130435	0.391304347826087	0.869565217391304
2.20462047114117e-05	4.40924094228235e-05	2.06683169169485e-05	5.71823434702242e-05	1.86014852252537e-05	5.64933995729926e-05	0.434782608695652	0.782608695652174	0.478260869565217	0.913043478260870	0.391304347826087	0.869565217391304
2.06683169169485e-05	3.92698021422022e-05	2.06683169169485e-05	5.30486800868345e-05	1.65346535335588e-05	5.09818483951396e-05	0.434782608695652	0.782608695652174	0.478260869565217	0.869565217391304	0.391304347826087	0.869565217391304
1.92904291224853e-05	3.44471948615808e-05	1.58457096363272e-05	4.82260728062132e-05	1.51567657390956e-05	4.68481850117499e-05	0.391304347826087	0.695652173913044	0.391304347826087	0.869565217391304	0.347826086956522	0.869565217391304
1.51567657390956e-05	2.89356436837279e-05	1.58457096363272e-05	4.20255777311286e-05	1.37788779446323e-05	4.13366338338970e-05	0.391304347826087	0.652173913043478	0.391304347826087	0.869565217391304	0.347826086956522	0.826086956521739
1.37788779446323e-05	2.68688119920331e-05	1.58457096363272e-05	3.92698021422022e-05	1.17120462529375e-05	4.06476899366654e-05	0.391304347826087	0.652173913043478	0.391304347826087	0.869565217391304	0.347826086956522	0.782608695652174
1.24009901501691e-05	2.41130364031066e-05	1.24009901501691e-05	3.65140265532757e-05	1.10231023557059e-05	3.65140265532757e-05	0.347826086956522	0.608695652173913	0.391304347826087	0.782608695652174	0.347826086956522	0.782608695652174
1.17120462529375e-05	2.06683169169485e-05	1.24009901501691e-05	3.30693070671176e-05	1.03341584584743e-05	3.30693070671176e-05	0.347826086956522	0.565217391304348	0.391304347826087	0.782608695652174	0.260869565217391	0.695652173913044
1.17120462529375e-05	1.99793730197169e-05	1.17120462529375e-05	3.10024753754228e-05	9.64521456124263e-06	3.03135314781911e-05	0.347826086956522	0.565217391304348	0.347826086956522	0.695652173913044	0.260869565217391	0.652173913043478
1.10231023557059e-05	1.72235974307904e-05	1.17120462529375e-05	2.89356436837279e-05	8.26732676677940e-06	2.48019803003382e-05	0.304347826086957	0.521739130434783	0.347826086956522	0.695652173913044	0.217391304347826	0.652173913043478
9.64521456124263e-06	1.58457096363272e-05	1.17120462529375e-05	2.54909241975698e-05	7.57838286954778e-06	2.48019803003382e-05	0.304347826086957	0.478260869565217	0.347826086956522	0.695652173913044	0.217391304347826	0.608695652173913
8.95627066401102e-06	1.51567657390956e-05	8.95627066401102e-06	2.54909241975698e-05	6.88943897231617e-06	2.34240925058750e-05	0.260869565217391	0.434782608695652	0.304347826086957	0.608695652173913	0.217391304347826	0.608695652173913
8.95627066401102e-06	1.37788779446323e-05	8.95627066401102e-06	2.27351486086434e-05	6.20049507508455e-06	2.27351486086434e-05	0.217391304347826	0.304347826086957	0.304347826086957	0.608695652173913	0.173913043478261	0.608695652173913
8.26732676677940e-06	1.17120462529375e-05	6.88943897231617e-06	2.13572608141801e-05	6.20049507508455e-06	2.13572608141801e-05	0.217391304347826	0.260869565217391	0.304347826086957	0.608695652173913	0.173913043478261	0.565217391304348
6.20049507508455e-06	1.10231023557059e-05	6.88943897231617e-06	1.99793730197169e-05	6.20049507508455e-06	2.06683169169485e-05	0.173913043478261	0.260869565217391	0.304347826086957	0.608695652173913	0.130434782608696	0.478260869565217
4.82260728062132e-06	9.64521456124263e-06	6.20049507508455e-06	1.99793730197169e-05	5.51155117785293e-06	1.86014852252537e-05	0.173913043478261	0.217391304347826	0.217391304347826	0.521739130434783	0.130434782608696	0.478260869565217
4.82260728062132e-06	8.26732676677940e-06	6.20049507508455e-06	1.58457096363272e-05	4.82260728062132e-06	1.44678218418640e-05	0.173913043478261	0.217391304347826	0.217391304347826	0.521739130434783	0.130434782608696	0.434782608695652
4.82260728062132e-06	7.57838286954778e-06	6.20049507508455e-06	1.24009901501691e-05	4.13366338338970e-06	1.30899340474007e-05	0.173913043478261	0.130434782608696	0.217391304347826	0.434782608695652	0.0869565217391304	0.391304347826087
4.82260728062132e-06	6.88943897231617e-06	4.82260728062132e-06	1.17120462529375e-05	4.13366338338970e-06	1.30899340474007e-05	0.173913043478261	0.130434782608696	0.173913043478261	0.391304347826087	0.0869565217391304	0.391304347826087
4.13366338338970e-06	6.88943897231617e-06	4.82260728062132e-06	1.17120462529375e-05	3.44471948615808e-06	1.30899340474007e-05	0.130434782608696	0.130434782608696	0.173913043478261	0.391304347826087	0.0869565217391304	0.347826086956522
4.13366338338970e-06	6.88943897231617e-06	2.75577558892647e-06	1.10231023557059e-05	3.44471948615808e-06	1.17120462529375e-05	0.0869565217391304	0.130434782608696	0.173913043478261	0.391304347826087	0.0869565217391304	0.347826086956522
4.13366338338970e-06	6.20049507508455e-06	2.75577558892647e-06	1.10231023557059e-05	3.44471948615808e-06	8.95627066401102e-06	0.0869565217391304	0.0869565217391304	0.173913043478261	0.347826086956522	0.0434782608695652	0.304347826086957
2.06683169169485e-06	4.82260728062132e-06	2.75577558892647e-06	1.10231023557059e-05	2.75577558892647e-06	8.26732676677940e-06	0.0869565217391304	0.0869565217391304	0.0869565217391304	0.347826086956522	0.0434782608695652	0.304347826086957
1.37788779446323e-06	4.82260728062132e-06	2.75577558892647e-06	1.10231023557059e-05	2.75577558892647e-06	6.88943897231617e-06	0.0869565217391304	0.0869565217391304	0.0869565217391304	0.347826086956522	0.0434782608695652	0.217391304347826
1.37788779446323e-06	4.13366338338970e-06	2.75577558892647e-06	8.26732676677940e-06	2.75577558892647e-06	6.20049507508455e-06	0.0869565217391304	0.0434782608695652	0.0869565217391304	0.347826086956522	0.0434782608695652	0.217391304347826
1.37788779446323e-06	4.13366338338970e-06	2.06683169169485e-06	6.20049507508455e-06	2.06683169169485e-06	4.82260728062132e-06	0.0869565217391304	0.0434782608695652	0.0869565217391304	0.260869565217391	0.0434782608695652	0.217391304347826
1.37788779446323e-06	2.06683169169485e-06	2.06683169169485e-06	6.20049507508455e-06	2.06683169169485e-06	4.82260728062132e-06	0.0869565217391304	0.0434782608695652	0.0869565217391304	0.217391304347826	0.0434782608695652	0.173913043478261
1.37788779446323e-06	2.06683169169485e-06	1.37788779446323e-06	5.51155117785293e-06	2.06683169169485e-06	2.75577558892647e-06	0.0869565217391304	0.0434782608695652	0.0869565217391304	0.173913043478261	0.0434782608695652	0.173913043478261
1.37788779446323e-06	2.06683169169485e-06	1.37788779446323e-06	4.13366338338970e-06	2.06683169169485e-06	2.75577558892647e-06	0.0434782608695652	0.0434782608695652	0.0869565217391304	0.173913043478261	0.0434782608695652	0.130434782608696
1.37788779446323e-06	1.37788779446323e-06	1.37788779446323e-06	3.44471948615808e-06	2.06683169169485e-06	2.75577558892647e-06	0.0434782608695652	0.0434782608695652	0.0869565217391304	0.173913043478261	0	0.130434782608696
1.37788779446323e-06	1.37788779446323e-06	6.88943897231617e-07	3.44471948615808e-06	1.37788779446323e-06	2.06683169169485e-06	0.0434782608695652	0.0434782608695652	0.0869565217391304	0.130434782608696	0	0.130434782608696
6.88943897231617e-07	1.37788779446323e-06	6.88943897231617e-07	3.44471948615808e-06	1.37788779446323e-06	1.37788779446323e-06	0.0434782608695652	0.0434782608695652	0.0869565217391304	0.0869565217391304	0	0.0869565217391304
6.88943897231617e-07	1.37788779446323e-06	6.88943897231617e-07	3.44471948615808e-06	1.37788779446323e-06	6.88943897231617e-07	0.0434782608695652	0	0.0434782608695652	0.0869565217391304	0	0.0869565217391304
6.88943897231617e-07	1.37788779446323e-06	6.88943897231617e-07	2.75577558892647e-06	6.88943897231617e-07	6.88943897231617e-07	0.0434782608695652	0	0.0434782608695652	0.0869565217391304	0	0.0869565217391304
6.88943897231617e-07	1.37788779446323e-06	6.88943897231617e-07	2.75577558892647e-06	6.88943897231617e-07	6.88943897231617e-07	0.0434782608695652	0	0.0434782608695652	0.0869565217391304	0	0.0869565217391304
6.88943897231617e-07	1.37788779446323e-06	6.88943897231617e-07	2.75577558892647e-06	6.88943897231617e-07	6.88943897231617e-07	0.0434782608695652	0	0.0434782608695652	0.0434782608695652	0	0.0869565217391304
6.88943897231617e-07	1.37788779446323e-06	6.88943897231617e-07	2.06683169169485e-06	6.88943897231617e-07	0	0.0434782608695652	0	0.0434782608695652	0.0434782608695652	0	0.0434782608695652
6.88943897231617e-07	1.37788779446323e-06	6.88943897231617e-07	1.37788779446323e-06	6.88943897231617e-07	0	0.0434782608695652	0	0.0434782608695652	0.0434782608695652	0	0.0434782608695652
6.88943897231617e-07	6.88943897231617e-07	6.88943897231617e-07	1.37788779446323e-06	6.88943897231617e-07	0	0	0	0.0434782608695652	0.0434782608695652	0	0.0434782608695652
6.88943897231617e-07	6.88943897231617e-07	0	1.37788779446323e-06	6.88943897231617e-07	0	0	0	0.0434782608695652	0	0	0.0434782608695652
6.88943897231617e-07	6.88943897231617e-07	0	6.88943897231617e-07	6.88943897231617e-07	0	0	0	0.0434782608695652	0	0	0.0434782608695652
6.88943897231617e-07	6.88943897231617e-07	0	6.88943897231617e-07	6.88943897231617e-07	0	0	0	0.0434782608695652	0	0	0.0434782608695652


==> img/rocT8.txt <==
Xrx	Xrx-s	Xq	Xq-s	Xc	Xc-s	Yrx	Yrx-s	Yq	Yq-s	Yc	Yc-s
0.00153775350197180	0.00153775350197180	0.00153775350197180	0.00153775350197180	0.00153775350197180	0.00153775350197180	1	1	1	1	1	1
0.000190841272422127	0.000565634240644644	7.78522158256331e-05	0.000440932903791196	0.000174306288529957	0.000395461698087729	1	1	0.480769230769231	1	0.961538461538462	1
0.000129524040488664	0.000411307724317725	7.78522158256331e-05	0.000311408863302532	0.000174306288529957	0.000265248699936892	0.942307692307692	1	0.480769230769231	1	0.961538461538462	1
9.85209456908454e-05	0.000332766550829918	7.78522158256331e-05	0.000274894107207324	9.30092843934555e-05	0.000237690393449942	0.884615384615385	1	0.480769230769231	1	0.865384615384615	1
8.19859617986755e-05	0.000295562837072536	7.78522158256331e-05	0.000226667070855162	9.30092843934555e-05	0.000203242510341255	0.884615384615385	1	0.480769230769231	1	0.865384615384615	1
6.82068085552007e-05	0.000255603292666459	7.78522158256331e-05	0.000213576875273861	9.30092843934555e-05	0.000171550457881262	0.846153846153846	1	0.480769230769231	1	0.865384615384615	1
5.78724436225945e-05	0.000229422901503857	3.58257984330347e-05	0.000194286060732996	6.40730625821582e-05	0.000162594008273004	0.788461538461538	1	0.250000000000000	1	0.615384615384615	1
5.37386976495520e-05	0.000207376256314297	3.58257984330347e-05	0.000168794627232567	6.40730625821582e-05	0.000144681109056486	0.711538461538462	1	0.250000000000000	1	0.615384615384615	1
4.68491210278146e-05	0.000181884822813868	3.58257984330347e-05	0.000158460262299961	6.40730625821582e-05	0.000128146125164316	0.653846153846154	1	0.250000000000000	0.980769230769231	0.615384615384615	1
3.78926714195559e-05	0.000162594008273004	3.58257984330347e-05	0.000147436939705181	5.16718246630308e-05	0.000121256548542579	0.576923076923077	1	0.250000000000000	0.961538461538462	0.365384615384615	1
3.10030947978185e-05	0.000150881728016050	3.58257984330347e-05	0.000141236320745618	5.16718246630308e-05	0.000111611141272147	0.538461538461538	1	0.250000000000000	0.942307692307692	0.365384615384615	1
2.61803911626023e-05	0.000135724659448228	3.58257984330347e-05	0.000127457167502143	5.16718246630308e-05	9.78319880286717e-05	0.500000000000000	1	0.250000000000000	0.923076923076923	0.365384615384615	1
2.20466451895598e-05	0.000120567590880405	1.86018568786911e-05	0.000120567590880405	3.78926714195559e-05	9.57651150421504e-05	0.442307692307692	0.980769230769231	0.115384615384615	0.884615384615385	0.0961538461538462	0.980769230769231
1.92908145408648e-05	0.000111611141272147	1.86018568786911e-05	0.000110233225947799	3.78926714195559e-05	8.61197077717180e-05	0.365384615384615	0.961538461538462	0.115384615384615	0.826923076923077	0.0961538461538462	0.942307692307692
1.86018568786911e-05	0.000105410522312583	1.86018568786911e-05	9.78319880286717e-05	3.23810101221660e-05	7.85411734878068e-05	0.288461538461538	0.884615384615385	0.115384615384615	0.807692307692308	0	0.923076923076923
1.72239415543436e-05	9.36982420556292e-05	1.86018568786911e-05	9.09424114069342e-05	3.23810101221660e-05	6.82068085552007e-05	0.269230769230769	0.750000000000000	0.115384615384615	0.807692307692308	0	0.903846153846154
1.58460262299961e-05	7.78522158256331e-05	1.86018568786911e-05	8.26749194608493e-05	3.23810101221660e-05	6.40730625821582e-05	0.230769230769231	0.653846153846154	0.115384615384615	0.769230769230769	0	0.903846153846154
1.37791532434749e-05	6.88957662173744e-05	1.30901955813011e-05	7.71632581634593e-05	2.27356028517336e-05	5.78724436225945e-05	0.192307692307692	0.615384615384615	0.0384615384615385	0.750000000000000	0	0.865384615384615
1.17122802569537e-05	6.13172319334632e-05	1.30901955813011e-05	6.95847238795482e-05	2.27356028517336e-05	5.37386976495520e-05	0.134615384615385	0.538461538461538	0.0384615384615385	0.653846153846154	0	0.865384615384615
9.64540727043242e-06	5.64945282982470e-05	1.30901955813011e-05	6.26951472578107e-05	2.27356028517336e-05	4.82270363521621e-05	0.0961538461538462	0.519230769230769	0.0384615384615385	0.596153846153846	0	0.846153846153846
9.64540727043242e-06	5.16718246630308e-05	1.30901955813011e-05	5.71834859604208e-05	1.72239415543436e-05	4.27153750547721e-05	0.0961538461538462	0.442307692307692	0.0384615384615385	0.557692307692308	0	0.846153846153846
9.64540727043242e-06	4.82270363521621e-05	1.30901955813011e-05	4.61601633656409e-05	1.72239415543436e-05	3.85816290817297e-05	0.0576923076923077	0.384615384615385	0.0384615384615385	0.480769230769231	0	0.846153846153846
8.95644960825867e-06	4.13374597304247e-05	1.30901955813011e-05	4.13374597304247e-05	1.72239415543436e-05	3.51368407708610e-05	0.0576923076923077	0.346153846153846	0.0384615384615385	0.423076923076923	0	0.769230769230769
8.26749194608493e-06	3.65147560952084e-05	8.26749194608493e-06	3.30699677843397e-05	1.30901955813011e-05	3.16920524599922e-05	0.0576923076923077	0.326923076923077	0	0.365384615384615	0	0.653846153846154
8.26749194608493e-06	3.44478831086872e-05	8.26749194608493e-06	3.03141371356447e-05	1.30901955813011e-05	2.89362218112973e-05	0.0192307692307692	0.230769230769231	0	0.346153846153846	0	0.576923076923077
8.26749194608493e-06	3.16920524599922e-05	8.26749194608493e-06	2.68693488247760e-05	1.30901955813011e-05	2.54914335004285e-05	0.0192307692307692	0.211538461538462	0	0.250000000000000	0	0.538461538461538
8.26749194608493e-06	2.89362218112973e-05	8.26749194608493e-06	2.34245605139073e-05	1.03343649326062e-05	2.27356028517336e-05	0.0192307692307692	0.173076923076923	0	0.192307692307692	0	0.519230769230769
6.88957662173744e-06	2.82472641491235e-05	8.26749194608493e-06	2.06687298652123e-05	1.03343649326062e-05	2.06687298652123e-05	0	0.173076923076923	0	0.192307692307692	0	0.519230769230769
6.20061895956370e-06	2.48024758382548e-05	5.51166129738995e-06	1.86018568786911e-05	6.88957662173744e-06	1.58460262299961e-05	0	0.134615384615385	0	0.153846153846154	0	0.442307692307692
4.82270363521621e-06	2.13576875273861e-05	5.51166129738995e-06	1.79128992165173e-05	6.88957662173744e-06	1.30901955813011e-05	0	0.115384615384615	0	0.134615384615385	0	0.346153846153846
4.82270363521621e-06	1.92908145408648e-05	5.51166129738995e-06	1.65349838921699e-05	6.88957662173744e-06	1.17122802569537e-05	0	0.0961538461538462	0	0.0576923076923077	0	0.307692307692308
4.82270363521621e-06	1.51570685678224e-05	5.51166129738995e-06	1.65349838921699e-05	6.20061895956370e-06	9.64540727043242e-06	0	0.0961538461538462	0	0.0384615384615385	0	0.269230769230769
4.82270363521621e-06	1.24012379191274e-05	5.51166129738995e-06	1.58460262299961e-05	6.20061895956370e-06	6.88957662173744e-06	0	0.0384615384615385	0	0	0	0.230769230769231
4.82270363521621e-06	1.17122802569537e-05	5.51166129738995e-06	1.30901955813011e-05	6.20061895956370e-06	6.20061895956370e-06	0	0.0384615384615385	0	0	0	0.173076923076923
4.13374597304247e-06	9.64540727043242e-06	3.44478831086872e-06	1.17122802569537e-05	4.82270363521621e-06	5.51166129738995e-06	0	0.0384615384615385	0	0	0	0.134615384615385
4.13374597304247e-06	5.51166129738995e-06	3.44478831086872e-06	9.64540727043242e-06	4.82270363521621e-06	4.82270363521621e-06	0	0.0192307692307692	0	0	0	0.115384615384615
4.13374597304247e-06	5.51166129738995e-06	3.44478831086872e-06	8.95644960825867e-06	4.82270363521621e-06	4.82270363521621e-06	0	0	0	0	0	0.0769230769230769
4.13374597304247e-06	4.82270363521621e-06	3.44478831086872e-06	8.26749194608493e-06	3.44478831086872e-06	4.82270363521621e-06	0	0	0	0	0	0.0769230769230769
4.13374597304247e-06	4.13374597304247e-06	3.44478831086872e-06	6.20061895956370e-06	3.44478831086872e-06	4.82270363521621e-06	0	0	0	0	0	0.0576923076923077
2.75583064869498e-06	4.13374597304247e-06	2.06687298652123e-06	5.51166129738995e-06	2.75583064869498e-06	4.13374597304247e-06	0	0	0	0	0	0.0384615384615385
2.75583064869498e-06	3.44478831086872e-06	2.06687298652123e-06	4.82270363521621e-06	2.75583064869498e-06	4.13374597304247e-06	0	0	0	0	0	0.0192307692307692
2.75583064869498e-06	3.44478831086872e-06	2.06687298652123e-06	4.82270363521621e-06	2.75583064869498e-06	3.44478831086872e-06	0	0	0	0	0	0.0192307692307692
2.06687298652123e-06	2.75583064869498e-06	2.06687298652123e-06	4.13374597304247e-06	1.37791532434749e-06	2.75583064869498e-06	0	0	0	0	0	0.0192307692307692
1.37791532434749e-06	2.75583064869498e-06	2.06687298652123e-06	4.13374597304247e-06	1.37791532434749e-06	2.75583064869498e-06	0	0	0	0	0	0.0192307692307692
1.37791532434749e-06	2.75583064869498e-06	2.06687298652123e-06	3.44478831086872e-06	1.37791532434749e-06	2.75583064869498e-06	0	0	0	0	0	0
1.37791532434749e-06	1.37791532434749e-06	1.37791532434749e-06	2.75583064869498e-06	6.88957662173744e-07	2.06687298652123e-06	0	0	0	0	0	0
6.88957662173744e-07	1.37791532434749e-06	1.37791532434749e-06	2.75583064869498e-06	6.88957662173744e-07	6.88957662173744e-07	0	0	0	0	0	0
6.88957662173744e-07	6.88957662173744e-07	1.37791532434749e-06	2.75583064869498e-06	6.88957662173744e-07	6.88957662173744e-07	0	0	0	0	0	0
6.88957662173744e-07	6.88957662173744e-07	1.37791532434749e-06	2.06687298652123e-06	6.88957662173744e-07	6.88957662173744e-07	0	0	0	0	0	0
6.88957662173744e-07	6.88957662173744e-07	1.37791532434749e-06	1.37791532434749e-06	6.88957662173744e-07	6.88957662173744e-07	0	0	0	0	0	0
6.88957662173744e-07	6.88957662173744e-07	1.37791532434749e-06	6.88957662173744e-07	6.88957662173744e-07	6.88957662173744e-07	0	0	0	0	0	0


==> img/rocU1.txt <==
Xrx	Xwscf	Xq	Xq-s	Xc	Xc-s	Yrx	Ywscf	Yq	Yq-s	Yc	Yc-s
1	1	1	1	1	1	1	1	1	1	1	1
1	1	0.17759	0.25289	0.1788	0.2238	1	1	1	1	1	1
0.9999	0.99698	0.094936	0.13118	0.095238	0.11215	1	1	0.97015	1	0.98507	1
0.92711	0.83379	0.057586	0.080439	0.057082	0.070271	1	1	0.92537	1	0.9403	1
0.6124	0.46955	0.035739	0.053156	0.03584	0.04631	1	1	0.85075	1	0.8806	0.98507
0.26679	0.21232	0.025873	0.037451	0.027081	0.033021	1	1	0.80597	0.98507	0.80597	0.95522
0.12594	0.11447	0.021041	0.031813	0.021444	0.027786	1	1	0.77612	0.95522	0.79104	0.91045
0.069767	0.069365	0.019229	0.027585	0.019128	0.023961	1	0.98507	0.73134	0.92537	0.74627	0.86567
0.045304	0.04782	0.01792	0.025269	0.018121	0.021242	0.95522	0.97015	0.71642	0.91045	0.73134	0.79104
0.030001	0.03433	0.017417	0.023558	0.017517	0.019833	0.91045	0.92537	0.64179	0.85075	0.68657	0.77612
0.018826	0.025269	0.016611	0.021645	0.016712	0.019027	0.8806	0.89552	0.62687	0.8209	0.64179	0.74627
0.014497	0.018625	0.015907	0.020638	0.016108	0.017618	0.80597	0.85075	0.58209	0.77612	0.62687	0.71642
0.011477	0.013591	0.0149	0.018725	0.015202	0.016712	0.76119	0.76119	0.55224	0.74627	0.58209	0.68657
0.0087587	0.011276	0.01339	0.018021	0.013893	0.015605	0.73134	0.71642	0.53731	0.74627	0.55224	0.62687
0.0068459	0.0085573	0.010369	0.016108	0.010974	0.014799	0.68657	0.70149	0.52239	0.70149	0.53731	0.58209
0.0055371	0.0069465	0.0049331	0.015001	0.0057384	0.013692	0.61194	0.65672	0.50746	0.68657	0.52239	0.55224
0.004329	0.0053357	0.0021142	0.013088	0.0021142	0.01198	0.47761	0.56716	0.50746	0.67164	0.50746	0.49254
0.0028189	0.0047317	0.00090607	0.0097654	0.0010067	0.008658	0.40299	0.50746	0.49254	0.61194	0.49254	0.41791
0.0023155	0.004027	0.00030202	0.0055371	0.00030202	0.004631	0.35821	0.46269	0.44776	0.58209	0.46269	0.35821
0.0021142	0.0032216	0.00020135	0.0025169	0.00020135	0.0016108	0.26866	0.40299	0.43284	0.55224	0.44776	0.32836
0.0015101	0.0026175	0	0.0017115	0.00010067	0.0008054	0.25373	0.34328	0.41791	0.50746	0.43284	0.32836
0.0013088	0.0021142	0	0.0008054	0	0.00020135	0.19403	0.29851	0.40299	0.40299	0.41791	0.31343
0.0010067	0.0019128	0	0.00050337	0	0	0.13433	0.22388	0.40299	0.38806	0.40299	0.29851
0.00090607	0.0016108	0	0.00030202	0	0	0.089552	0.20896	0.38806	0.34328	0.40299	0.26866
0.00070472	0.0015101	0	0.00030202	0	0	0.074627	0.1791	0.37313	0.32836	0.37313	0.26866
0.00050337	0.0011074	0	0.00010067	0	0	0.059701	0.13433	0.31343	0.29851	0.32836	0.23881
0.00020135	0.0008054	0	0.00010067	0	0	0.059701	0.1194	0.28358	0.25373	0.29851	0.22388
0.00020135	0.00070472	0	0	0	0	0.059701	0.10448	0.28358	0.23881	0.28358	0.20896
0.00010067	0.00050337	0	0	0	0	0.059701	0.089552	0.26866	0.20896	0.26866	0.1791
0.00010067	0.0004027	0	0	0	0	0.044776	0.074627	0.26866	0.19403	0.26866	0.16418
0.00010067	0.00030202	0	0	0	0	0.044776	0.059701	0.23881	0.16418	0.23881	0.1194
0.00010067	0.00030202	0	0	0	0	0.044776	0.059701	0.23881	0.14925	0.23881	0.10448
0.00010067	0.00020135	0	0	0	0	0.044776	0.059701	0.22388	0.14925	0.22388	0.10448
0.00010067	0.00020135	0	0	0	0	0.029851	0.059701	0.1791	0.10448	0.19403	0.089552
0.00010067	0.00020135	0	0	0	0	0.029851	0.044776	0.1791	0.10448	0.1791	0.074627
0	0.00020135	0	0	0	0	0.029851	0.044776	0.16418	0.10448	0.1791	0.059701
0	0.00020135	0	0	0	0	0.029851	0.044776	0.16418	0.089552	0.16418	0.059701
0	0.00020135	0	0	0	0	0.029851	0.044776	0.1194	0.089552	0.1194	0.059701
0	0.00010067	0	0	0	0	0.029851	0.044776	0.089552	0.074627	0.1194	0.059701
0	0.00010067	0	0	0	0	0.029851	0.044776	0.074627	0.059701	0.074627	0.059701
0	0.00010067	0	0	0	0	0.029851	0.029851	0.074627	0.059701	0.074627	0.059701
0	0.00010067	0	0	0	0	0.029851	0.029851	0.074627	0.059701	0.074627	0.059701
0	0.00010067	0	0	0	0	0.029851	0.029851	0.074627	0.029851	0.074627	0.059701
0	0.00010067	0	0	0	0	0.029851	0.029851	0.074627	0.029851	0.074627	0.044776
0	0.00010067	0	0	0	0	0.014925	0.029851	0.044776	0.029851	0.059701	0.014925
0	0.00010067	0	0	0	0	0.014925	0.029851	0.029851	0.029851	0.029851	0.014925
0	0.00010067	0	0	0	0	0.014925	0.029851	0.029851	0.029851	0.029851	0.014925
0	0	0	0	0	0	0.014925	0.014925	0.029851	0.014925	0.029851	0.014925
0	0	0	0	0	0	0.014925	0.014925	0.029851	0.014925	0.029851	0.014925
0	0	0	0	0	0	0.014925	0.014925	0.014925	0.014925	0.014925	0.014925
0	0	0	0	0	0	0	0	0	0	0	0


==> img/rocU2.txt <==
Xrx	Xwscf	Xq	Xq-s	Xc	Xc-s	Yrx	Ywscf	Yq	Yq-s	Yc	Yc-s
1	1	1	1	1	1	1	1	1	1	1	1
0.25062	0.45354	0.011822	0.027241	0.01028	0.034231	1	1	0.93015	0.98162	0.87868	0.98897
0.022101	0.053762	0.0014391	0.0083265	0.00071957	0.013466	0.86029	0.97426	0.59559	0.57721	0.45588	0.83456
0.0053454	0.022204	0.0001028	0.004523	0	0.0048314	0.36397	0.8125	0.29044	0.33824	0.19485	0.57353
0.0022615	0.0092516	0	0.0025699	0	0.0024671	0.19118	0.56985	0.17279	0.20588	0.14338	0.38603
0.0011308	0.0046258	0	0.0015419	0	0.0015419	0.13235	0.32353	0.13603	0.13603	0.095588	0.22426
0.00082237	0.0021587	0	0.0012336	0	0.001028	0.12132	0.22794	0.099265	0.10662	0.066176	0.15809
0.00041118	0.0016447	0	0.0011308	0	0.00071957	0.095588	0.16176	0.066176	0.088235	0.058824	0.13235
0.00041118	0.0011308	0	0.00092516	0	0.00051398	0.073529	0.11397	0.0625	0.077206	0.051471	0.11029
0.0001028	0.00082237	0	0.00071957	0	0.00030839	0.069853	0.091912	0.051471	0.069853	0.040441	0.084559
0.0001028	0.00061678	0	0.00051398	0	0.00020559	0.055147	0.084559	0.044118	0.066176	0.040441	0.066176
0	0.00020559	0	0.00041118	0	0.00020559	0.055147	0.073529	0.040441	0.0625	0.033088	0.0625
0	0.00020559	0	0.00041118	0	0.00020559	0.040441	0.058824	0.033088	0.0625	0.025735	0.058824
0	0.00020559	0	0.00030839	0	0.0001028	0.040441	0.051471	0.025735	0.058824	0.022059	0.058824
0	0.00020559	0	0.00030839	0	0	0.036765	0.047794	0.022059	0.051471	0.022059	0.058824
0	0.0001028	0	0.00020559	0	0	0.036765	0.044118	0.022059	0.051471	0.022059	0.055147
0	0.0001028	0	0.00020559	0	0	0.036765	0.036765	0.022059	0.051471	0.022059	0.047794
0	0.0001028	0	0.00020559	0	0	0.036765	0.036765	0.022059	0.047794	0.022059	0.047794
0	0.0001028	0	0.00020559	0	0	0.036765	0.036765	0.022059	0.047794	0.018382	0.044118
0	0	0	0.00020559	0	0	0.036765	0.036765	0.018382	0.047794	0.018382	0.044118
0	0	0	0.0001028	0	0	0.036765	0.036765	0.018382	0.047794	0.018382	0.040441
0	0	0	0.0001028	0	0	0.036765	0.036765	0.018382	0.047794	0.018382	0.036765
0	0	0	0	0	0	0.036765	0.036765	0.018382	0.040441	0.011029	0.036765
0	0	0	0	0	0	0.036765	0.036765	0.018382	0.040441	0.011029	0.036765
0	0	0	0	0	0	0.036765	0.036765	0.011029	0.036765	0.011029	0.036765
0	0	0	0	0	0	0.036765	0.036765	0.011029	0.036765	0.011029	0.036765
0	0	0	0	0	0	0.036765	0.036765	0.011029	0.036765	0.011029	0.036765
0	0	0	0	0	0	0.036765	0.036765	0.011029	0.036765	0.011029	0.033088
0	0	0	0	0	0	0.036765	0.036765	0.011029	0.036765	0.0073529	0.029412
0	0	0	0	0	0	0.036765	0.036765	0.011029	0.036765	0.0073529	0.025735
0	0	0	0	0	0	0.036765	0.036765	0.0073529	0.033088	0.0073529	0.025735
0	0	0	0	0	0	0.036765	0.036765	0.0073529	0.029412	0.0073529	0.025735
0	0	0	0	0	0	0.036765	0.036765	0.0073529	0.022059	0.0073529	0.025735
0	0	0	0	0	0	0.036765	0.036765	0.0073529	0.022059	0.0073529	0.014706
0	0	0	0	0	0	0.036765	0.036765	0.0073529	0.022059	0.0073529	0.011029
0	0	0	0	0	0	0.036765	0.036765	0.0073529	0.014706	0.0073529	0.0073529
0	0	0	0	0	0	0.033088	0.036765	0.0073529	0.014706	0.0073529	0.0073529
0	0	0	0	0	0	0.029412	0.033088	0.0073529	0.011029	0.0073529	0.0073529
0	0	0	0	0	0	0.025735	0.029412	0.0073529	0.011029	0.0073529	0.0073529
0	0	0	0	0	0	0.022059	0.025735	0.0073529	0.0073529	0.0073529	0.0073529
0	0	0	0	0	0	0.022059	0.025735	0.0073529	0.0073529	0.0073529	0.0036765
0	0	0	0	0	0	0.022059	0.025735	0.0073529	0.0073529	0.0073529	0.0036765
0	0	0	0	0	0	0.014706	0.014706	0.0073529	0.0073529	0.0073529	0.0036765
0	0	0	0	0	0	0.014706	0.014706	0.0073529	0.0073529	0.0073529	0.0036765
0	0	0	0	0	0	0.014706	0.014706	0.0073529	0.0073529	0.0073529	0.0036765
0	0	0	0	0	0	0.014706	0.014706	0.0073529	0.0036765	0.0073529	0.0036765
0	0	0	0	0	0	0.014706	0.014706	0.0073529	0.0036765	0.0073529	0.0036765
0	0	0	0	0	0	0.014706	0.014706	0.0073529	0.0036765	0.0073529	0.0036765
0	0	0	0	0	0	0.011029	0.011029	0.0073529	0.0036765	0.0073529	0.0036765
0	0	0	0	0	0	0.011029	0.011029	0.0073529	0.0036765	0.0036765	0.0036765
0	0	0	0	0	0	0	0	0	0	0	0


==> img/rocWSCF.txt <==
x14	y14	x4	y4	xR	yR
%1	1	1	1	1	1
%1	1	1	1	0.999866479738300	1
1	1	1	1	0.233827358301622	1
1	1	1	1	0.0484344749315709	1
0.999946566924927	1	0.999038204648678	1	0.0238667467788237	1
0.983809778252738	1	0.913278119155757	1	0.0116496428333000	1
0.792946834090302	1	0.537697034464333	0.989189189189189	0.00597503171106215	1
0.416136788672188	1	0.204862409831686	0.805405405405405	0.00357166700046732	1
0.167031792679669	1	0.0810045418113812	0.497297297297297	0.00216970425262034	1
0.0735239113010954	0.989189189189189	0.0457387122628907	0.189189189189189	0.00160224314039656	1
0.0441357200106866	0.956756756756757	0.0299225220411435	0.0864864864864865	0.00116830228987249	0.976190476190476
0.0294416243654822	0.897297297297297	0.0212663638792413	0.0378378378378378	0.000901261766473062	0.857142857142857
0.0205717339032861	0.729729729729730	0.0157627571466738	0.0108108108108108	0.000667601308498565	0.809523809523810
0.0152284263959391	0.616216216216216	0.0125033395671921	0	0.000500700981373924	0.690476190476191
0.0120224418915309	0.443243243243243	0.0103125834891798	0	0.000467320915948995	0.571428571428571
0.00961795351322469	0.302702702702703	0.00817526048624098	0	0.000433940850524067	0.452380952380952
0.00769436281057975	0.232432432432432	0.00603793748330216	0	0.000233660457974498	0.333333333333333
0.00582420518300828	0.0918918918918919	0.00470211060646540	0	0.000133520261699713	0.214285714285714
0.00395404755543682	0.0486486486486487	0.00406091370558376	0	0.000133520261699713	0.166666666666667
0.00288538605396741	0.0270270270270270	0.00331285065455517	0	0.000133520261699713	0.119047619047619
0.00256478760352658	0.0270270270270270	0.00288538605396741	0	0.000133520261699713	0.0952380952380952
0.00203045685279188	0.0162162162162162	0.00229762222815923	0	0.000133520261699713	0.0714285714285714
0.00181672455249800	0.00540540540540541	0.00187015762757147	0	0.000133520261699713	0.0714285714285714
0.00138925995191023	0.00540540540540541	0.00170985840235106	0	0.000100140196274785	0.0476190476190476
0.00128239380176329	0.00540540540540541	0.00160299225220411	0	0.000100140196274785	0.0476190476190476
0.00117552765161635	0.00540540540540541	0.00154955917713064	0	0.000100140196274785	0.0238095238095238
0.000961795351322469	0	0.00144269302698370	0	0.000100140196274785	0.0238095238095238
0.000908362276248998	0	0.00144269302698370	0	6.67601308498565e-05	0.0238095238095238
0.000801496126102057	0	0.00122896072668982	0	6.67601308498565e-05	0.0238095238095238
0.000534330750734705	0	0.00106866150146941	0	6.67601308498565e-05	0
0.000480897675661234	0	0.000961795351322469	0	6.67601308498565e-05	0
0.000480897675661234	0	0.000854929201175528	0	6.67601308498565e-05	0
0.000480897675661234	0	0.000748063051028587	0	6.67601308498565e-05	0
0.000480897675661234	0	0.000641196900881646	0	6.67601308498565e-05	0
0.000374031525514293	0	0.000641196900881646	0	6.67601308498565e-05	0
0.000213732300293882	0	0.000641196900881646	0	6.67601308498565e-05	0
0.000213732300293882	0	0.000480897675661234	0	6.67601308498565e-05	0
0.000213732300293882	0	0.000480897675661234	0	6.67601308498565e-05	0
0.000213732300293882	0	0.000427464600587764	0	6.67601308498565e-05	0
0.000213732300293882	0	0.000374031525514293	0	3.33800654249282e-05	0
0.000213732300293882	0	0.000374031525514293	0	3.33800654249282e-05	0
0.000213732300293882	0	0.000374031525514293	0	3.33800654249282e-05	0
0.000160299225220411	0	0.000213732300293882	0	3.33800654249282e-05	0
0.000160299225220411	0	0.000213732300293882	0	3.33800654249282e-05	0
0.000160299225220411	0	0.000160299225220411	0	3.33800654249282e-05	0
0.000160299225220411	0	0.000160299225220411	0	3.33800654249282e-05	0
0.000106866150146941	0	0.000106866150146941	0	3.33800654249282e-05	0
0.000106866150146941	0	0.000106866150146941	0	3.33800654249282e-05	0
5.34330750734705e-05	0	5.34330750734705e-05	0	3.33800654249282e-05	0
5.34330750734705e-05	0	5.34330750734705e-05	0	3.33800654249282e-05	0
0	0	0	0	0	0


==> img/spectra.txt <==
m4	m14	mB	s4a	s4b	s14a	s14b	sBa	sBb	mR	sRa	sRb
322.8918918919	351.7459459459	406.1504141063	282.0661861525	363.7175976313	305.2652896457	398.2266022462	357.0265221717	455.274306041	621.4523809524	513.4033400585	729.5014218463
425.4216216216	450.1243243243	528.7596580283	365.7472737757	485.0959694675	390.3101128504	509.9385357982	468.3398029864	589.1795130702	852.0238095238	690.6651742563	1013.3824447913
627.9513513514	643.7621621622	766.5737643601	581.3827622594	674.5199404433	597.1884982606	690.3358260637	708.2115939349	824.9359347854	1483.7142857143	1188.8465364655	1778.5820349631
1056.8054054054	1046.8594594595	1281.2963932674	1010.5452129566	1103.0655978543	1009.6031245775	1084.1157943414	1209.398820085	1353.1939664499	2994.3571428571	2435.4049078269	3553.3093778874
1323.1621621622	1312.2810810811	1622.2510820198	1269.333067923	1376.9912564013	1269.9627106365	1354.5994515257	1540.6653645048	1703.8367995347	4168.1190476191	3523.6811112942	4812.5569839439
1368.4054054054	1369.5675675676	1714.0848517232	1314.9931147158	1421.817696095	1324.9957273271	1414.139407808	1621.1111984336	1807.0585050129	4604.5238095238	3926.7385986331	5282.3090204146
1306.4918918919	1315.4324324324	1661.7545818862	1255.7330718274	1357.2507119564	1271.21499751	1359.6498673548	1566.44940846	1757.0597553123	4597.4523809524	3927.9288444208	5266.975917484
1434.9567567568	1448.5297297297	1868.6577077211	1373.7225461009	1496.1909674126	1391.3461919608	1505.7132674987	1753.0743128265	1984.2411026157	5280.5	4539.4420137234	6021.5579862766
1619.1675675676	1643.6216216216	2155.0233502538	1545.5938908962	1692.7412442389	1574.1860276955	1713.0572155478	2013.4972679374	2296.5494325703	6175.7380952381	5311.1071416918	7040.3690487844
1659.6054054054	1684.1837837838	2249.6380977825	1581.7769222086	1737.4338886022	1606.1211085968	1762.2464589707	2093.0611018323	2406.2150937328	6521.3571428571	5595.6847354023	7447.029550312
1636.2972972973	1662.6216216216	2255.1458188619	1554.1784594751	1718.4161351195	1580.5096383863	1744.7336048569	2090.5022566794	2419.7893810444	6632.6666666667	5681.0018182353	7584.331515098
1636.4378378378	1664.1783783784	2294.0393801763	1548.5578079819	1724.3178676937	1576.8344457131	1751.5223110437	2119.3569678576	2468.7217924951	6823.0476190476	5828.6091587417	7817.4860793536
1559.9891891892	1581.0864864865	2213.1524979963	1472.7969983499	1647.1813800285	1492.5385807525	1669.6343922205	2038.2270669651	2388.0779290274	6631.2857142857	5648.0398133321	7614.5316152394
1586.8324324324	1610.7297297297	2286.7952978894	1491.5347921323	1682.1300727325	1516.9910061619	1704.4684532975	2099.0189427816	2474.5716529972	6835.2142857143	5807.5644322845	7862.8641391441
1593.1135135135	1642.345945946	2326.6779588565	1493.7030060147	1692.5240210123	1547.360195886	1737.3316960059	2128.9743960881	2524.381521625	6885.2619047619	5841.8236141485	7928.7001953753
1542.2918918919	1662.8162162162	2279.2538605397	1443.9639070811	1640.6198767027	1575.3353564664	1750.297075966	2079.6346902938	2478.8730307856	6655.4761904762	5638.7504021303	7672.2019788221
1613.3567567568	1870.2216216216	2414.4459524446	1506.4842592256	1720.229254288	1786.8168362336	1953.6264070096	2197.2342620108	2631.6576428783	6933.8333333333	5861.8671681259	8005.7994985408
1656.4432432432	2013.8486486487	2504.0251135453	1544.3243318421	1768.5621546444	1929.1899424603	2098.507354837	2273.2573237632	2734.7929033274	7064.9285714286	5963.1568409903	8166.7003018669
1681.9837837838	2081.8432432432	2568.0254341437	1564.1267648604	1799.8408027072	1994.5513025931	2169.1351838934	2326.0720866738	2809.9787816136	7118.6666666667	5994.638985672	8242.6943476614
1685.6216216216	2078.6108108108	2598.7763825808	1563.3023780168	1807.9408652264	1989.3276761024	2167.8939455192	2349.2408611748	2848.3119039868	7086.7142857143	5959.7967267647	8213.6318446639
1675.172972973	1990.4864864865	2605.743734972	1551.2026823336	1799.1432636124	1895.1257806451	2085.8471923279	2351.3013703693	2860.1860995747	6992.9047619048	5875.7699291245	8110.039594685
1679.2162162162	1892.6810810811	2636.0037403153	1554.0443050528	1804.3881273796	1784.9275836148	2000.4345785474	2374.3932594537	2897.6142211768	6966.8571428571	5842.9599040117	8090.7543817026
1674.9081081081	1821.4324324324	2651.2092973551	1548.7074949129	1801.1087213034	1704.4194406462	1938.4454242187	2383.7820757378	2918.6365189723	6921.3571428571	5799.2976943771	8043.4165913372
1664.172972973	1781.8108108108	2659.4333956719	1535.9505425761	1792.3954033698	1657.5871700416	1906.0344515801	2387.6633186515	2931.2034726924	6852.6428571429	5729.9844741306	7975.3012401551
1684.0324324324	1773.0756756757	2711.3474218541	1553.5048282096	1814.5600366553	1639.8035011495	1906.3478502019	2431.2297925655	2991.4650511428	6908.7142857143	5769.8918240008	8047.5367474278
1651.4108108108	1697.8324324324	2680.1706652418	1520.1442636473	1782.6773579743	1558.2085625914	1837.4563022734	2400.5040937699	2959.8372367137	6756.4761904762	5640.3225110912	7872.6298698612
1620.7297297297	1643.2594594595	2647.5176596313	1492.7162605317	1748.7431989278	1499.8183348544	1786.7005840645	2368.7094681507	2926.325851112	6599.4523809524	5502.4758664878	7696.428895417
1638.3675675676	1646	2690.7982367085	1507.8232846135	1768.9118505216	1496.8227272818	1795.1772727182	2405.0949091599	2976.5015642571	6623.9761904762	5518.9961666396	7728.9562143127
1629.6918918919	1603.3621621622	2690.9945498263	1499.1942774327	1760.1895063511	1446.1075442177	1760.6167801066	2403.4479674178	2978.5411322349	6543.9761904762	5452.0054169887	7635.9469639637
1591.2864864865	1533.1027027027	2639.3681004542	1462.823799123	1719.74917385	1372.715483614	1693.4899217914	2355.6936421237	2923.0425587846	6339.1428571429	5276.665228766	7401.6204855198
1662.7567567568	1568.7405405405	2761.5511087363	1528.8995556289	1796.6139578846	1392.9609177364	1744.5201633447	2463.5762668367	3059.5259506359	6555.1190476191	5454.3302350522	7655.9078601859
1659.4216216216	1557.745945946	2760.4774779589	1524.9268117672	1793.9164314761	1380.1276898787	1735.3642020132	2461.8994309997	3059.055524918	6458.8333333333	5379.8006835263	7537.8659831404
1638.4756756757	1557.4594594595	2731.0222815923	1505.9373272354	1771.014024116	1383.7405469145	1731.1783720044	2433.5330989089	3028.5114642757	6540	5397.7831353663	7682.2168646337
1641.9567567568	1547.7081081081	2744.0895004008	1510.6305024266	1773.2830110869	1369.8003670284	1725.6158491878	2444.9908206028	3043.1881801987	6481.9761904762	5356.3421796856	7607.6102012668
1538.5513513514	1473.7135135135	2576.9683141865	1413.3551192456	1663.7475834572	1307.2767874469	1640.1502395802	2294.4437903616	2859.4928380114	6011.3095238095	4951.7509528598	7070.8680947592
1494.145945946	1583.5891891892	2505.096072669	1374.1499528186	1614.1419390733	1445.5222398813	1721.6561384971	2229.1120573228	2781.0800880151	5736.1666666667	4726.9531859831	6745.3801473503
1569.9351351351	2053.1891891892	2638.04552498	1443.8742625546	1695.9960077157	1951.7551139402	2154.6232644382	2346.13209842	2929.95895154	5935.5	4884.1298080658	6986.8701919342
1553.6594594595	2557.4648648649	2610.405717339	1429.4340869123	1677.8848320067	2445.5226237988	2669.407105931	2319.5603977723	2901.2510369058	5756.4761904762	4740.772992084	6772.1793888684
1366.5837837838	2844.2972972973	2296.2619823671	1259.1264375605	1474.041130007	2654.2522990696	3034.342295525	2036.5941249016	2555.9298398326	4946.5476190476	4077.3674838436	5815.7277542516
1479.1891891892	3711.4378378378	2487.0807908095	1362.4883830936	1595.8899952848	3381.1375336421	4041.7381420336	2202.2171925219	2771.9443890972	5259.2857142857	4339.071468667	6179.4999599045
1613.0216216216	4514.4756756757	2707.579374833	1486.4992418881	1739.5440013552	4058.2758830806	4970.6754682708	2395.4158836115	3019.7428660546	5620.7142857143	4639.2400763265	6602.1884951021
1641.2864864865	4842.7837837838	2757.1930537002	1511.4721580372	1771.1008149358	4325.8184994847	5359.7490680828	2437.6253302928	3076.7607771077	5625.7619047619	4645.5032328394	6606.0205766844
994.7405405405	2949.9351351351	1661.3086294416	916.8627256376	1072.6183554435	2634.8379346244	3265.0323356458	1468.2054875374	1854.4117713459	3311.5476190476	2745.6681092327	3877.4271288625
1505.1027027027	4498.3513513514	2526.1290943094	1387.2880212006	1622.9173842048	4012.595059787	4984.1076429157	2232.3756420063	2819.8825466125	4955.3571428571	4095.0138245036	5815.7004612107
1643.1891891892	4892.7189189189	2759.5096981031	1514.234479024	1772.1438993544	4371.4468576415	5413.9909801963	2439.8916119277	3079.1277842786	5323.1666666667	4398.7161926759	6247.6171406575
1597.4	4732.3135135135	2684.7012556773	1473.5936908962	1721.2063091038	4232.9954142836	5231.6316127434	2373.6432275468	2995.7592838077	5080.5714285714	4193.9660596844	5967.1767974585
1576.1675675676	4646.7621621622	2651.9267432541	1453.1669974601	1699.1681376751	4160.3716882364	5133.1526360879	2345.1783352796	2958.6751512285	4938.3333333333	4079.6384453964	5797.0282212703
1528.6810810811	4469.7081081081	2570.5279187817	1411.008493129	1646.3536690332	4005.7819741015	4933.6342421147	2274.5938651486	2866.4619724149	4697.5	3886.8353449627	5508.1646550374
1304.5135135135	3798.0594594595	2196.3786802031	1204.5313353131	1404.4956917139	3405.8568419459	4190.262076973	1941.8757855675	2450.8815748386	3960.3095238095	3275.4263225122	4645.1927251069
1374.0864864865	3970.9081081081	2311.9639861074	1269.3058508238	1478.8671221492	3568.4054924142	4373.410723802	2045.7331137365	2578.1948584783	4122.5714285714	3409.1701238328	4835.9727333101
1486.4864864865	4274.5027027027	2501.728132514	1372.1191764286	1600.8537965444	3847.4110578646	4701.5943475408	2214.7138991049	2788.7423659232	4435.5	3659.009010936	5211.990989064
1510.0540540541	4310.3675675676	2534.2927598183	1394.5995302697	1625.5085778384	3885.0141403181	4735.720994817	2245.7153599238	2822.8701597128	4478.2380952381	3700.1911717825	5256.2850186937
1477.3513513514	4197.8756756757	2478.8105797489	1365.3417399101	1589.3609627926	3787.9233445355	4607.8280068159	2197.6346596956	2759.9864998021	4376.7380952381	3613.6919194936	5139.7842709826
1466.3945945946	4144.8594594595	2457.9683676196	1355.47138882	1577.3178003692	3744.5169407147	4545.2019782043	2180.2747230261	2735.662012213	4352.1666666667	3595.4395380698	5108.8937952635
1479.9405405405	4160.3945945946	2478.2039540476	1367.9850382692	1591.8960428119	3762.8795675708	4557.9096216184	2198.7774747324	2757.6304333628	4408.7142857143	3640.9572965406	5176.471274888
1461.6054054054	4081.4972972973	2445.3791076677	1350.2558726319	1572.9549381789	3696.1491328108	4466.8454617838	2170.8420103836	2719.9162049517	4367.5476190476	3601.9602245245	5133.1350135708
1241.7027027027	3447.3351351351	2079.7009885119	1147.6779994082	1335.7274059972	3123.8492707371	3770.8209995332	1846.2242494921	2313.1777275317	3730.880952381	3079.1642249609	4382.597679801
1136.7135135135	3130.8594594595	1902.097515362	1051.1436267372	1222.2834002899	2839.1572555028	3422.5616634161	1688.8657797797	2115.3292509443	3431.5952380952	2831.5347915659	4031.6556846246
1066.3783783784	2915.7621621622	1783.2079615282	986.2155171983	1146.5412395584	2645.3881505242	3186.1361738001	1583.6168337532	1982.7990893032	3230.5952380952	2661.0316884803	3800.1587877102
1103.8162162162	2980.4432432432	1841.6951108736	1021.6334350622	1185.9989973703	2711.1375976868	3249.7488887997	1637.2058822466	2046.1843395007	3353.2142857143	2761.3805279207	3945.0480435079
519.0216216216	1389.2918918919	872.0509217205	480.8111124883	557.2321307549	1262.7930467812	1515.7907370026	773.4089641947	970.6928792464	1597.2380952381	1321.0173625848	1873.4588278914
556.9891891892	1454.8702702703	934.2504408229	515.4923337309	598.4860446475	1328.8703374182	1580.8702031224	829.4419447973	1039.0589368485	1716.0476190476	1417.5378281896	2014.5574099056
609.6756756757	1539.2756756757	1021.1938017633	564.1848416407	655.1665097107	1415.5768184233	1662.9745329281	908.2443062015	1134.1432973251	1879.5	1549.9163565212	2209.0836434788
802.372972973	1953.7297297297	1335.6203045685	742.6435438751	862.1024020708	1808.2972695634	2099.1621898961	1190.5547111593	1480.6858979777	2459.3095238095	2026.7947848476	2891.8242627714
1073.5405405405	2574.1567567568	1776.9132246861	994.0641307938	1153.0169502873	2388.1350122638	2760.1785012497	1587.8242395994	1966.0022097728	3272.4523809524	2690.947176715	3853.9575851898
1181.345945946	2811.172972973	1946.7426128774	1094.0425687434	1268.6493231485	2612.6281244519	3009.7178214941	1740.6919126771	2152.7933130776	3588.3095238095	2951.4281936643	4225.1908539548
1304.9513513514	3098.2918918919	2144.5593908629	1209.2899647771	1400.6127379256	2880.3048530142	3316.2789307696	1919.1999687805	2369.9188129454	3948.2142857143	3244.361802011	4652.0667694176
1304.1027027027	3102.7621621622	2137.6205183008	1207.8432297457	1400.3621756597	2883.7113499219	3321.8129744024	1913.9599549304	2361.2810816713	3928.0238095238	3228.7151792361	4627.3324398115
1301.427027027	3109.7783783784	2129.1647341705	1207.060164727	1395.7938893271	2886.0953496166	3333.4614071402	1907.0938726924	2351.2355956485	3903.3571428571	3208.8678649393	4597.846420775
1298.5837837838	3124.8810810811	2122.7713064387	1204.6583695912	1392.5091979764	2896.4319693494	3353.3301928128	1901.8161960679	2343.7264168094	3886.5714285714	3195.2322847016	4577.9105724413
1287.227027027	3113.8486486487	2100.8879508416	1194.1541107526	1380.2999433015	2883.1453552674	3344.5519420299	1882.7672881519	2319.0086135313	3841.1190476191	3159.3945770485	4522.8435181896
1272.4594594595	3090.8756756757	2072.763665509	1181.2930461066	1363.6258728123	2859.8789678535	3321.8723834978	1858.3070691937	2287.2202618242	3777.1666666667	3104.1523364939	4450.1809968394
1253.7243243243	3051.0702702703	2038.8994923858	1163.8338432382	1343.6148054105	2821.0287087314	3281.1118318092	1828.5256106013	2249.2733741703	3705.6666666667	3046.0500867353	4365.283246598
1217.6918918919	2962.7405405405	1977.416350521	1131.0591890272	1304.3245947566	2738.9475030723	3186.5335780088	1774.2763180025	2180.5563830395	3584.3333333333	2945.0120214428	4223.6546452238
1183.7513513514	2872.2324324324	1919.8109003473	1099.1854983727	1268.31720433	2655.2084780668	3089.2563867981	1723.4419535485	2116.1798471461	3468.8095238095	2850.5950516677	4087.0239959514
1172.5351351351	2829.2594594595	1900.0971947636	1089.2833554955	1255.7869147747	2617.5747633291	3040.9441555898	1706.6136893981	2093.580700129	3425.1428571429	2816.172571856	4034.1131424297
1124.2702702703	2692.5891891892	1820.3966871494	1044.6819106203	1203.8586299203	2492.7726051082	2892.4057732702	1635.7844206307	2005.008953668	3273.7857142857	2690.2321121032	3857.3393164683
1016.1621621622	2413.4054054054	1645.7512690355	944.9900218226	1087.3343025017	2236.4987026145	2590.3121081964	1479.2769217575	1812.2256163136	2951.1666666667	2424.2653746349	3478.0679586984
863.1783783784	2033.1513513514	1400.0756078012	801.932299821	924.4244569358	1886.2130738228	2180.0896288799	1258.8001353666	1541.3510802359	2509.3095238095	2062.3706952295	2956.2483523895
432.1459459459	1020.8864864865	708.7313919316	401.480760735	462.8111311568	945.1032352031	1096.6697377699	635.6117529664	781.8510308968	1272.8571428571	1048.3908847129	1497.3234010014
254.027027027	595.0054054054	419.5824739514	236.5185097108	271.5355443433	550.0275730276	639.9832377832	375.1784782239	463.9864696788	757.3571428571	625.0967158297	889.6175698846
356.7297297297	792.5243243243	584.8486775314	331.7333727684	381.7260866911	740.243719571	844.8049290776	525.0079581615	644.6893969013	1048.5476190476	864.5460015599	1232.5492365353
363.8216216216	767.5189189189	597.423510553	338.555095227	389.0881480163	722.8826970451	812.1551407928	536.885066229	657.9619548771	1070.2857142857	882.6192631973	1257.9521653741
514.9459459459	1024.0648648649	837.4190756078	478.6972983355	551.1945935564	973.6440691626	1074.4856605671	755.0406572278	919.7974939878	1488.3333333333	1222.7058969504	1753.9607697162
785.5243243243	1515.1405405405	1263.9225754742	730.3462459868	840.7024026619	1447.9600428389	1582.3210382422	1143.7294845003	1384.1156664482	2236.9523809524	1835.3566035732	2638.5481583316
878.8594594595	1673.3243243243	1407.5602457922	817.5818327731	940.1370861458	1602.2855053076	1744.363143341	1274.7056479366	1540.4148436477	2480.1666666667	2034.2576790882	2926.0756542451
860.9135135135	1625.2432432432	1376.8732567459	801.2711638722	920.5558631549	1557.0814291354	1693.4050573511	1247.5124252799	1506.234088212	2417.8571428571	1981.8326653932	2853.8816203211
916.3459459459	1711.5945945946	1460.5389794283	852.1682942647	980.5235976272	1641.6062184403	1781.5829707489	1324.2374607165	1596.84049814	2555.7619047619	2093.9703875784	3017.5534219454
882.4594594595	1642.9351351351	1403.4525247128	821.6234385068	943.2954804122	1576.2119390178	1709.6583312525	1273.0104948806	1533.894554545	2451.4047619048	2009.847370694	2892.9621531155
922.6432432432	1715.4972972973	1464.3711461395	858.7600084701	986.5264780164	1645.5993807142	1785.3952138804	1328.8518503361	1599.8904419429	2546	2086.3714118722	3005.6285881278
963.6864864865	1789.8054054054	1526.0667913438	897.2319492229	1030.1410237501	1716.9729221112	1862.6378886996	1385.4985639491	1666.6350187386	2644.0952380952	2165.2760192172	3122.9144569733
993.7081081081	1847.1081081081	1571.6800427465	924.8194835251	1062.5967326912	1772.667811129	1921.5484050872	1427.5871134918	1715.7729720011	2710.5	2219.7827921819	3201.2172078181
993.8540540541	1846.3783783784	1568.9735506278	925.0021706747	1062.7059374334	1771.5874555424	1921.1693012144	1425.593966159	1712.3531350967	2694.2619047619	2205.312106375	3183.2117031488
963.6594594595	1792.2324324324	1521.5108736308	897.8349420094	1029.4839769095	1719.89870235	1864.5661625149	1382.8444317798	1660.1773154818	2601.4523809524	2129.5251334392	3073.3796284656
850.427027027	1576.5567567568	1340.174405557	792.1585673254	908.6954867287	1512.4329102948	1640.6806032187	1218.4357816621	1461.913029452	2284.3571428571	1869.0812239187	2699.6330617956
792.4810810811	1451.2540540541	1250.3789473684	737.8061432676	847.1560188946	1394.5810283285	1507.9270797796	1137.3286709672	1363.4292237697	2144.6904761905	1759.7960346528	2529.5849177282
926.0216216216	1701.5783783784	1450.8802030457	862.7620668564	989.2811763869	1635.3528450163	1767.8039117405	1320.9370693781	1580.8233367133	2457.4523809524	2030.2988869561	2884.6058749487
794.0810810811	1452.9567567568	1241.5787336361	740.1312360263	848.0309261359	1396.8679464503	1509.0455670633	1131.0879070473	1352.069560225	2094.2619047619	1731.4439997849	2457.0798097389
865.9405405405	1570.2756756757	1350.459043548	807.5769711846	924.3041098965	1511.1643703612	1629.3869809902	1231.1652738347	1469.7528132612	2262	1867.9441663926	2656.0558336074
919.1567567568	1651.8054054054	1434.0568527919	857.1706760062	981.1428375073	1591.8830373947	1711.7277734161	1307.8037558984	1560.3099496853	2394.9285714286	1969.0968519547	2820.7602909025
900.7189189189	1594.8108108108	1405.9769169116	840.4931036491	960.9447341887	1539.3757539004	1650.2458677213	1282.6419019404	1529.3119318827	2341.1666666667	1923.5326854386	2758.8006478948
808.9189189189	1406.9189189189	1266.6241517499	754.8866326879	862.9512051499	1359.8865651274	1453.9512727105	1155.3807108355	1377.8675926644	2101.6428571429	1725.9824746209	2477.3032396648
705.2594594595	1194.7837837838	1106.6632647609	658.087966943	752.4309519759	1157.8417499194	1231.7258176482	1009.5773205961	1203.7492089257	1833.9285714286	1504.8783200318	2162.9788228253
593.9837837838	977.1351351351	936.7202244189	553.7566466536	634.210920914	949.0750654842	1005.195204786	854.0707720242	1019.3696768136	1549.0714285714	1273.1840007638	1824.958856379
444.0324324324	706.9837837838	705.8506011221	414.3566659498	473.7081989151	686.9180018361	727.0495657314	642.7590571241	768.9421451201	1170.4047619048	967.2731741888	1373.5363496207
238.9081081081	370.8162162162	381.5273310179	223.1937008032	254.622515413	359.8782112337	381.7542211987	346.7735037205	416.2811583153	638.9047619048	531.0652674598	746.7442563497
20.8810810811	30.4648648649	32.1818327545	18.0880542597	23.6741079025	27.5289352461	33.4007944836	28.3369996722	36.0266658368	49	41.4939049157	56.5060950843
24.3837837838	25.9405405405	42.8613411702	21.4021813629	27.3653862047	22.8055816736	29.0754994075	37.9950781061	47.7276042343	71.7619047619	59.6148193465	83.9089901773
54.8540540541	55.2756756757	96.4689286668	49.7694120786	59.9386960295	48.9275586403	61.623792711	86.9954976538	105.9423596799	162.9523809524	136.3579084101	189.5468534947
70.2594594595	68.7189189189	121.2251135453	64.3989681488	76.1199507701	60.6669870066	76.7708508312	109.4473528982	133.0028741924	202.7857142857	168.1901162898	237.3813122817
103.0864864865	99.172972973	178.2182206786	94.1669743458	112.0059986271	86.8546266199	111.491319326	161.5782868116	194.8581545456	299.2142857143	248.9284996635	349.5000717651
196.3027027027	185.8810810811	339.3179802298	180.0996687932	212.5057366122	162.1164535737	209.6457085885	308.3368586009	370.2991018587	563.6904761905	463.9406701279	663.4402822531
187.6864864865	177.372972973	322.6572268234	172.1805591107	203.1924138623	154.2352397142	200.5107062317	293.262735357	352.0517182898	534.4285714286	439.6260442272	629.2310986299
182.5783783784	174.1405405405	312.1938551964	167.4142198499	197.7425369069	152.2795237743	196.0015573068	284.0077108862	340.3799995066	514.1428571429	423.3019156294	604.9837986563
264.9567567568	253.5675675676	449.9295752071	243.2998904324	286.6136230811	222.5026455943	284.6324895408	410.2972630658	489.5618873483	730.9761904762	597.8757354559	864.0766454964
423.4810810811	406.0054054054	707.3157360406	388.8179362797	458.1442258824	357.0080122519	455.0027985589	647.1586666334	767.4728054478	1132.5238095238	920.5969654852	1344.4506535624
506.5351351351	491.827027027	838.4775313919	466.2090174236	546.8612528466	434.4509571372	549.2030969169	768.2836787943	908.6713839896	1333.0238095238	1081.4107221044	1584.6368969433
582.2378378378	575.4540540541	956.6235639861	536.1947616497	628.280914026	510.8736416136	640.0344664945	877.3820877676	1035.8650402046	1513.1904761905	1225.1705549541	1801.2103974269
625.1567567568	630.5243243243	1021.5497194764	576.3747185634	673.9387949501	563.9383982857	697.1102503629	937.5765923511	1105.5228466016	1608.5	1301.9660922747	1915.0339077253
642.3243243243	662.4324324324	1045.5395671921	593.6185450192	691.0301036295	595.9496214223	728.9152434426	959.8574830113	1131.2216513729	1642.1190476191	1328.4040765976	1955.8340186405
651.3351351351	685.6756756757	1056.4605931071	602.0908890785	700.5793811917	620.4269650212	750.9243863301	969.9336541067	1142.9875321075	1653.9523809524	1337.1656209139	1970.7391409908
648.1513513514	697.7081081081	1049.5656425327	599.7110158993	696.5916868034	635.2332332523	760.1829829639	963.8430483328	1135.2882367326	1636.2142857143	1322.3157052534	1950.1128661751
625.8324324324	688.0540540541	1012.054822335	579.3205238705	672.3443409944	629.4087746071	746.699333501	929.4309209411	1094.678723729	1574.2857142857	1272.4516227465	1876.119805825
572.9783783784	641.8432432432	925.8870959124	531.3562484007	614.600508356	589.6861616211	694.0003248654	850.5315571578	1001.242634667	1435.6190476191	1161.9880915557	1709.2500036824
597.0702702703	681.0162162162	964.2464333422	553.5627692624	640.5777712781	627.7173790811	734.3150533513	885.7507263902	1042.7421402943	1490.4285714286	1205.0540940581	1775.8030487991
599.6702702703	694.5405405405	967.4302431205	556.1522276299	643.1883129107	642.5071092958	746.5739717852	888.6914837695	1046.1690024715	1492.2619047619	1207.1023807703	1777.4214287535
565.1621621622	663.5081081081	911.9343841838	524.6612808557	605.6630434687	615.7793547063	711.2368615099	837.7479329185	986.1208354491	1404.6428571429	1137.6022718079	1671.6834424778
578.2	687.8810810811	933.5499332087	536.5024867804	619.8975132196	639.8927795298	735.8693826324	857.634384964	1009.4654814533	1434.6428571429	1160.6232903296	1708.6624239561
595.1189189189	714.6918918919	958.9756879508	552.774614352	637.4632234859	666.3250061081	763.0587776757	881.1446799375	1036.8066959642	1470.7857142857	1190.0556090493	1751.5158195222
577.4054054054	700.4540540541	931.3140796153	536.4131875202	618.3976232906	654.2301272401	746.6779808681	855.6248085104	1007.0033507202	1426.4523809524	1155.0450997102	1697.8596621946
553.9189189189	677.1783783784	894.2445097515	514.8447291874	592.9931086504	633.7613464623	720.5954102944	821.5245757875	966.9644437156	1366.0714285714	1107.0210621666	1625.1217949763
555.0054054054	682.0594594595	895.8492118621	515.5831515244	594.4276592864	638.6636355554	725.4552833636	823.0490633295	968.6493603947	1367.0714285714	1107.07486266	1627.0679944828
541.8648648649	668.1891891892	875.4618220679	503.7485082807	579.981221449	625.9992474158	710.3791309625	804.3061414105	946.6175027252	1334.6190476191	1080.7035678864	1588.5345273517
533.5081081081	658.6216216216	861.5771306439	496.1322092649	570.8840069513	617.0499500436	700.1932931996	791.5835488178	931.5707124699	1311.2142857143	1062.1242798721	1560.3042915565
520.3945945946	640.5405405405	840.5203847181	483.6099544138	557.1792347754	599.5902826748	681.4907984063	772.3081959852	908.7325734511	1278.4285714286	1035.0774607547	1521.7796821024
507.0324324324	622.3081081081	819.7596045952	471.3050676458	542.759797219	581.6674881787	662.9487280375	753.2735576738	886.2456515167	1245.7142857143	1008.3871691036	1483.041402325
487.2540540541	594.3189189189	788.0250601122	453.0266289757	521.4814791324	555.3650593831	633.2727784548	724.0281923498	852.0219278746	1197.1428571429	968.2209329268	1426.0647813589
471.2378378378	571.5351351351	762.5533529255	438.3836197301	504.0920559456	532.8843841425	610.1858861277	700.6324103013	824.4742955496	1158.3333333333	937.7037832409	1378.9628834258
443.6162162162	533.5675675676	718.671920919	412.5544132233	474.6780192091	496.9626405556	570.1724945795	660.0858450248	777.2579968133	1092.3095238095	884.1880198872	1300.4310277319
414.4594594595	493.6648648649	673.0515629174	385.3418245495	443.5770943694	458.671758275	528.6579714548	618.0594791741	728.0436466608	1023	829.3626724153	1216.6373275847
394.6108108108	464.5243243243	642.7770772108	366.5644615194	422.6571601023	430.7989193939	498.2497292547	590.170286752	695.3838676696	976.5714285714	791.6937309814	1161.4491261615
384.8378378378	446.8108108108	628.8977290943	357.2225523007	412.453123375	412.8888753033	480.7327463184	577.3246982901	680.4707598985	955.4047619048	774.9754554966	1135.8340683129
346.8486486486	398.2108108108	568.8377771841	321.9120156778	371.7852816195	366.3498033639	430.0718182578	522.0337159261	615.641838442	865.3333333333	702.6623851023	1028.0042815643
291.8432432432	332.8648648649	481.2580283195	270.7128954439	312.9735910426	305.9528078428	359.776921887	441.2660719163	521.2499847228	733.9761904762	597.5869540624	870.3654268899
225.3189189189	256	372.4648143201	209.0959173029	241.5419205349	234.9070380582	277.0929619418	341.1186366153	403.8109920248	569.2380952381	464.7475052723	673.7286852039
148.8972972973	171.0108108108	248.0808976757	138.5750311973	159.2195633973	156.6634170204	185.3582046013	226.8452448536	269.3165504978	382	313.8820964761	450.1179035239
59.0324324324	68.1837837838	98.3314453647	54.7250793883	63.3397854766	62.849444988	73.5181225795	89.4427909069	107.2200998225	151.1428571429	125.7123478795	176.5733664062
20.2540540541	24.172972973	34.2263959391	18.0288776328	22.4792304753	21.9879636893	26.3579822567	30.7544995756	37.6982923025	51.9761904762	43.5327254169	60.4196555354
37.8324324324	37.8756756757	80.7457654288	32.7345826057	42.9302822591	31.8089540212	43.9423973302	72.2277927033	89.2637381543	136.8095238095	112.0509450103	161.5681026088
60.4378378378	59.3135135135	126.6895538338	53.1058297142	67.7698459615	50.0147828217	68.6122442054	114.4001081618	138.9789995059	213.5476190476	175.0064137423	252.088824353
160.6216216216	155.8864864865	334.8018701576	141.6985057954	179.5447374479	130.5394799511	181.2334930219	303.8644556699	365.7392846453	559.619047619	454.1119209655	665.1261742726
259.4108108108	249.5189189189	534.7926262356	228.8018839392	290.0197376824	208.6593912806	290.3784465572	486.2841853699	583.3010671014	886.0238095238	713.9270573691	1058.1205616785
282.8864864865	269.3837837838	573.8861875501	250.0387964565	315.7341765165	225.0679857768	313.6995817908	522.3406765739	625.4316985263	942.880952381	757.7776585571	1127.9842462048
125.3351351351	118.0648648649	247.9360940422	111.4749596191	139.1953106512	98.6266654686	137.5030642611	225.6578642246	270.2143238598	405.2142857143	332.0497415508	478.3788298778
76.1567567568	70.5135135135	144.9262623564	68.1287981209	84.1847153926	58.8674150307	82.1596119963	132.0831094334	157.7694152794	234.2142857143	192.5147005761	275.9138708525
155.7783783784	144.0216216216	295.9780390061	139.4080191765	172.1487375803	120.1164746506	167.9267685926	270.232193493	321.7238845193	475.7619047619	388.361561646	563.1622478778
326.7513513514	300.5297297297	616.2582420518	292.8847201725	360.6179825302	251.2096743634	349.8497850961	563.0030701609	669.5134139427	985.5	791.5866109857	1179.4133890143
370.8	340.4648648649	693.7250868287	332.3631800166	409.2368199834	284.7033374145	396.2263923152	633.5163814795	753.933792178	1103.6428571429	884.866234074	1322.4194802117
280.4108108108	256.5297297297	517.5177664975	252.2566565129	308.5649651087	214.6660738045	298.393385655	473.5659259706	561.4696070244	821.8095238095	660.8960888029	982.7229588161
250.3891891892	229.1027027027	456.9966871493	226.0052606819	274.7731176965	192.4543258592	265.7510795462	418.2134407032	495.7799335955	724.5238095238	584.4262410668	864.6213779808
279.7837837838	256.4972972973	506.4578680203	252.9980649096	306.5695026579	216.2781794762	296.7164151184	463.7300650662	549.1856709745	802.0714285714	644.9188085073	959.2240486356
363.8486486486	334.9675675676	655.0938284798	329.6802865534	398.0170107439	282.8128121982	387.1223229369	599.3390689975	710.8485879622	1037.5952380952	833.6256014831	1241.5648747074
392.2918918919	362.8486486486	704.9667646273	355.9493011574	428.6344826264	307.8764342165	417.8208630808	645.1340030935	764.7995261611	1113.6428571429	892.2209751488	1335.0647391369
404.0162162162	375.2594594595	720.5605663906	367.9018935613	440.1305388711	319.3307613569	431.188157562	659.501970895	781.6191618862	1140.4523809524	913.3210444561	1367.5837174487
407.8	380.9081081081	723.3646273043	371.5453451265	444.0546548735	325.9108039332	435.905412283	662.5900881664	784.1391664422	1147.1666666667	918.6364832872	1375.6968500461
403.3351351351	379.2486486486	711.3881912904	367.7781369842	438.8921332861	325.4161506773	433.08114662	651.4520434459	771.3243391349	1130.9285714286	904.9141759387	1356.9429669184
411.6594594595	388.5621621622	723.6963398344	376.1679153084	447.1510036105	334.946402842	442.1779214823	663.0524006288	784.3402790399	1150.380952381	921.4362948462	1379.3256099157
409.8702702703	389.1135135135	718.1698103126	374.6777186801	445.0628218604	335.63359976	442.5934272671	657.9699062742	778.369714351	1143.2619047619	914.6400463951	1371.8837631288
386.6054054054	370.0054054054	675.4999198504	354.0245532504	419.1862575604	320.4520199095	419.5587909013	618.2874445797	732.712395121	1087.3095238095	871.5474045619	1303.0716430571
366.4486486486	353.2972972973	638.1230029388	335.976123411	396.9211738863	306.9987241758	399.5958704188	584.1378924163	692.1081134613	1038.5476190476	831.7073717044	1245.3878663909
357.0540540541	347.4594594595	621.5283462463	327.8020140416	386.3060940665	302.7072463768	392.2116725421	568.9229190854	674.1337734072	1020.0476190476	816.4701091032	1223.625128992
348.4324324324	342.8810810811	607.987176062	320.0668641469	376.7980007179	298.9640778507	386.7980843115	556.467883379	659.506468745	1008.880952381	808.912271616	1208.8496331459
338.3027027027	338.4540540541	594.0912102592	311.2252123872	365.3801930182	296.311706029	380.5964020791	543.4133190872	644.7691014311	998.6428571429	799.6196544964	1197.6660597893
311.1297297297	317.7027027027	553.4653486508	286.2800855097	335.9793739497	279.2676467607	356.1377586447	505.8698585659	601.0608387357	946.8095238095	759.3087286118	1134.3103190072
318.9081081081	330.6702702703	574.2018701576	292.891449791	344.9247664252	290.724730817	370.6158097235	524.1554519614	624.2482883539	988.2380952381	791.1486875803	1185.3275028959
323.4	334.5297297297	583.3024312049	297.1648178469	349.6351821531	293.5119653858	375.5474940737	532.5271106729	634.0777517369	983.9523809524	788.1782512206	1179.7265106842
317.3837837838	327.1081081081	572.9461928934	291.8469655906	342.920601977	286.6875043813	367.5287118349	523.1449909985	622.7473947883	959.6904761905	769.2502303805	1150.1307220004
303.8756756757	312.8054054054	551.0611274379	279.2266016411	328.5247497103	273.4311563032	352.1796545076	503.1685714907	598.9536833851	924.5714285714	740.3390537177	1108.8038034252
291.0216216216	296.8324324324	527.116003206	266.987009633	315.0562336102	259.0988263315	334.5660385333	481.4619406805	572.7700657315	886.6428571429	709.5685553304	1063.7171589553
275.7459459459	278.2054054054	498.3296286401	253.0824026944	298.4094891975	241.7322024224	314.6786083884	455.2551900128	541.4040672675	838.0952380952	671.4640827611	1004.7263934294
268.5405405405	267.0162162162	483.6084424259	246.3203056934	290.7607753877	232.0139685127	302.0184639198	441.8861416393	525.3307432125	815.3095238095	651.6819740844	978.9370735346
258.4324324324	256.2594594595	468.3692225488	236.602381669	280.2624831959	221.9020393741	290.6168795448	427.9565543784	508.7818907191	797.6666666667	638.5586857433	956.77464759
240.1351351351	237.9567567568	438.541651082	220.2482783189	260.0219919514	205.5802645086	270.3332490049	400.436596222	476.6467059421	755.6428571429	603.6038984917	907.681815794
226.5351351351	223.5135135135	415.6476088699	207.2044851059	245.8657851644	192.5273475771	254.4996794499	379.4805926695	451.8146250702	723.1666666667	578.1628960401	868.1704372933
233.9621621622	229.8378378378	431.3357200107	213.7197809954	254.2045433289	197.7910704557	261.88460522	393.7871652377	468.8842747837	755.5	603.138547542	907.861452458
199.9513513514	196.3459459459	371.5090569062	181.2043860662	218.6983166365	167.4431986473	225.2486932446	338.2237801112	404.7943337013	654.9523809524	521.7093511377	788.1954107671
209.6054054054	206.6324324324	394.3879775581	190.9824014863	228.2284093245	176.2074529385	237.0574119263	359.6442279944	429.1317271218	700.0476190476	559.0890621939	841.0061759014
180.3513513514	178.3783783784	343.1114079615	164.1397475224	196.5629551803	151.85546852	204.9012882368	312.4487306211	373.7740853019	612.2380952381	489.201949543	735.2742409332
156.3189189189	155.5135135135	301.1702912103	142.3842530862	170.2535847516	132.1969053003	178.8301217267	273.9018413163	328.4387411042	541.119047619	433.3917038109	648.8463914271
168.7405405405	167.7891891892	328.5375367352	153.4024049993	184.0786760817	142.5741597706	193.0042186077	298.5530974125	358.521976058	594.4761904762	474.6193168686	714.3330640838
137	136.6756756757	269.7577878707	124.2375380595	149.7624619405	115.7396264994	157.611724852	244.7191098153	294.7964659261	489.2380952381	393.0840497456	585.3921407306
125.6	125.8918918919	250.4719743521	113.7746403676	137.4253596324	106.5191412738	145.26464251	226.9935205574	273.9504281468	460.8333333333	368.370310621	553.2963560457
123.2378378378	123.827027027	248.3339567192	111.5746443534	134.9010313223	104.9483432712	142.7057107829	224.8755231229	271.7923903155	460.5952380952	368.9192286463	552.2712475442
128.9513513514	129.172972973	261.4162970879	115.915330569	141.9873721337	109.1544401378	149.1915058082	236.7489433862	286.0836507896	486.3333333333	388.9738870088	583.6927796579
99.7081081081	100.372972973	205.5755810847	89.7456138122	109.6706024041	84.7832493397	115.9626966062	185.8117437053	225.339418464	386.619047619	310.7022278043	462.5358674338
87.0648648649	88.7567567568	181.6134651349	77.5931616924	96.5365680373	74.47350911	103.0400044035	163.8531690127	199.3737612571	344.5476190476	276.5629714331	412.5322666621
103.3243243243	105.4324324324	217.9541009885	92.5659755591	114.0826730896	89.2357128563	121.6291520086	196.6675584091	239.2406435679	416.4761904762	332.6839857933	500.2683951591
86.3243243243	88.5675675676	184.9616884852	77.0119492769	95.6366993718	74.0605592527	103.0745758824	166.3764177969	203.5469591735	358.1904761905	286.9255160682	429.4554363128
52.4486486486	54.9189189189	114.2854929201	46.4171362193	58.480161078	46.2939476575	63.5438901803	102.3635414093	126.2074444309	223.8095238095	179.7861164574	267.8329311616
75.6810810811	79.3783783784	166.9896874165	67.7471885308	83.6149736313	66.0996945954	92.6570621614	149.9410375896	184.0383372434	329.880952381	263.7450234788	396.0168812831
51.0324324324	53.9027027027	114.9174993321	44.9631739157	57.1016909491	44.6383927819	63.1670126235	102.4086873927	127.4263112714	230.3571428571	183.4166920354	277.2975936788
27.8	30.3837837838	63.8128773711	22.9335219413	32.6664780587	24.5464268815	36.2211406861	56.2012286294	71.4245261128	128.9761904762	103.6707508843	154.2816300681
9.7567567568	10.4864864865	23.0083355597	6.6013145514	12.9121989621	6.9125650802	14.0604078928	19.0084377596	27.0082333599	47.3333333333	38.0055184723	56.6611481943
14.6810810811	17.2432432432	36.4135720011	11.216835301	18.1453268612	12.692769036	21.7937174505	31.0014501449	41.8256938572	75.3571428571	60.2077704503	90.506515264


